Bounding the quantum capacity with flagged extensions

In this article we consider flagged extensions of convex combination of quantum channels, and find general sufficient conditions for the degradability of the flagged extension. An immediate application is a bound on the quantum $Q$ and private $P$ capacities of any channel being a mixture of a unitary map and another channel, with the probability associated to the unitary component being larger than $1/2$. We then specialize our sufficient conditions to flagged Pauli channels, obtaining a family of upper bounds on quantum and private capacities of Pauli channels. In particular, we establish new state-of-the-art upper bounds on the quantum and private capacities of the depolarizing channel, BB84 channel and generalized amplitude damping channel. Moreover, the flagged construction can be naturally applied to tensor powers of channels with less restricting degradability conditions, suggesting that better upper bounds could be found by considering a larger number of channel uses.

==> plots/data_plots/bb84.txt <==
{{0., 1}, {0.002, 0.9585268526594457}, {0.004, 0.9253112638392466}, {0.006, 0.8953365887031077}, {0.008, 0.8675249264523173}, {0.01, 0.8413600943961188}, {0.012, 0.8165355397778183}, {0.014, 0.7928472527747829}, {0.016, 0.7701490738302128}, {0.018000000000000002, 0.74833089706327}, {0.02, 0.727306625829681}, {0.022, 0.7070070007954297}, {0.024, 0.6873749827272817}, {0.026000000000000002, 0.6683627616165361}, {0.028, 0.6499296078043341}, {0.03, 0.6320404013071785}, {0.032, 0.614664521581563}, {0.034, 0.5977749346150416}, {0.036000000000000004, 0.5813477421515049}, {0.038, 0.5653616429984883}, {0.04, 0.549796923673254}}
{{0, 1}, {0.002, 0.962395349}, {0.004, 0.932817884}, {0.006, 0.906270007}, {0.008, 0.881684372}, {0.01, 0.858552392}, {0.012, 0.836573659}, {0.014, 0.815549173}, {0.016, 0.795337182}, {0.018, 0.775831488}, {0.02, 0.756949522}, {0.022, 0.738625221}, {0.024, 0.720804525}, {0.026, 0.703442366}, {0.028, 0.686500605}, {0.03, 0.669946542}, {0.032, 0.653751833}, {0.034, 0.637891679}, {0.036, 0.622344199}, {0.038, 0.607089947}, {0.04, 0.592111533}}
{{0, 1}, {0.002, 0.95865033}, {0.004, 0.925730793}, {0.006, 0.896211439}, {0.008, 0.869140656}, {0.01, 0.843813132}, {0.012, 0.819793611}, {0.014, 0.796955738}, {0.016, 0.775166242}, {0.018, 0.754307326}, {0.02, 0.734284861}, {0.022, 0.715025582}, {0.024, 0.696464166}, {0.026, 0.678909421}, {0.028, 0.662110075}, {0.03, 0.645394424}, {0.032, 0.629203882}, {0.034, 0.613505867}, {0.036, 0.598683319}, {0.038, 0.584527498}, {0.04, 0.5701877}}
{{0, 1}, {0.002, 0.958371857}, {0.004, 0.924755279}, {0.006, 0.894169839}, {0.008, 0.86555691}, {0.01, 0.838413728}, {0.012, 0.81244418}, {0.014, 0.787452614}, {0.016, 0.763299977}, {0.018, 0.739882308}, {0.02, 0.717118915}, {0.022, 0.694945343}, {0.024, 0.673308914}, {0.026, 0.652165766}, {0.028, 0.631478813}, {0.03, 0.611216284}, {0.032, 0.591350658}, {0.034, 0.571857864}, {0.036, 0.552716671}, {0.038, 0.533908215}, {0.04, 0.515415622}}

==> plots/data_plots/dep2.txt <==
{{0.000375, 0.9945993593558629}, {0.00075, 0.9899530456438231}, {0.0011250000000000001, 0.9855937161894313}, {0.0015, 0.9814218959478085}, {0.001875, 0.977390290306535}, {0.0022500000000000003, 0.9734710145590973}, {0.002625, 0.9696456246682363}, {0.003, 0.965900998472582}, {0.0033750000000000004, 0.9622273146931368}, {0.0037500000000000007, 0.9586169424490335}, {0.004125, 0.9550637795990212}, {0.0045000000000000005, 0.9515628336477812}, {0.004875000000000001, 0.948109943256275}, {0.005250000000000001, 0.9447015858884629}, {0.005625, 0.9413347406483459}, {0.006, 0.9380067878191679}, {0.0063750000000000005, 0.9347154335874464}, {0.006750000000000001, 0.931458652518365}, {0.007125000000000001, 0.9282346428368558}, {0.0075, 0.9250417911359337}, {0.007875, 0.9218786441504065}, {0.00825, 0.9187438859107075}, {0.008625, 0.9156363190522636}, {0.009000000000000001, 0.9125548493759056}, {0.009375000000000001, 0.9094984729813225}, {0.009750000000000002, 0.9064662654585749}, {0.010125000000000002, 0.9034573727416274}, {0.0105, 0.9004710033160003}, {0.010875000000000001, 0.8975064215386663}, {0.011250000000000001, 0.8945629418784106}, {0.011625, 0.8916399239232493}, {0.012, 0.8887367680311928}, {0.012375, 0.8858529115238915}, {0.012750000000000001, 0.8829878253408944}, {0.013125000000000001, 0.8801410110868729}, {0.013500000000000002, 0.8773119984156639}, {0.013875000000000002, 0.8745003427044048}, {0.014249999999999999, 0.8717056229785831}, {0.014624999999999999, 0.8689274400550292}, {0.015, 0.8661654148749124}, {0.015375, 0.8634191870030472}, {0.01575, 0.8606884132732228}, {0.016125, 0.8579727665622149}, {0.0165, 0.855271934677525}, {0.016875, 0.8525856193459447}, {0.01725, 0.8499135352917575}, {0.017625000000000002, 0.8472554093948551}, {0.018000000000000002, 0.8446109799202711}, {0.018375000000000002, 0.8419799958117169}, {0.018750000000000003, 0.8393622160425879}, {0.019125000000000003, 0.8367574090187119}, {0.019500000000000003, 0.8341653520277786}, {0.019875000000000004, 0.8315858307309563}, {0.02025, 0.8290186386927455}, {0.020625, 0.8264635769455131}, {0.021, 0.8239204535855817}, {0.021375, 0.8213890833980451}, {0.021750000000000002, 0.8188692875078127}, {0.022125000000000002, 0.816360893054614}, {0.022500000000000003, 0.8138637328899396}, {0.022875, 0.8113776452941026}, {0.02325, 0.8089024737117695}, {0.023625, 0.8064380665044694}, {0.024, 0.8039842767187575}, {0.024375, 0.8015409618687807}, {0.02475, 0.799107983732178}, {0.025125, 0.7966852081582783}, {0.025500000000000002, 0.7942725048876904}, {0.025875000000000002, 0.7918697473824632}, {0.026250000000000002, 0.789476812666026}, {0.026625000000000003, 0.7870935811722409}, {0.027000000000000003, 0.7847199366029018}, {0.027375000000000003, 0.7823557657931115}, {0.027749999999999997, 0.780000958584001}, {0.028124999999999997, 0.777655407702278}, {0.028499999999999998, 0.7753190086461734}, {0.028874999999999998, 0.7729916595773526}, {0.029249999999999998, 0.7706732612184051}, {0.029625, 0.7683637167555628}, {0.03, 0.7660629317463191}, {0.030375, 0.7637708140316279}, {0.03075, 0.7614872736524231}, {0.031125, 0.7592122227701756}, {0.0315, 0.756945575591259}, {0.031875, 0.7546872482948928}, {0.03225, 0.7524371589644547}, {0.032625, 0.7501952275219663}, {0.033, 0.7479613756655726}, {0.033375, 0.7457355268098341}, {0.03375, 0.743517606028705}, {0.034125, 0.7413075400010006}, {0.0345, 0.7391052569582712}, {0.034875, 0.7369106866349057}, {0.035250000000000004, 0.7347237602203811}, {0.035625000000000004, 0.7325444103135179}, {0.036000000000000004, 0.730372570878652}, {0.036375000000000005, 0.7282081772036214}, {0.036750000000000005, 0.7260511658594685}, {0.037125000000000005, 0.7239014746617769}, {0.037500000000000006, 0.7217590426335556}, {0.037875000000000006, 0.7196238099696006}, {0.038250000000000006, 0.717495718002253}, {0.03862500000000001, 0.7153747091684926}, {0.03900000000000001, 0.7132607269782937}, {0.03937500000000001, 0.7111537159841945}, {0.03975, 0.709053621752014}, {0.040125, 0.7069603908326609}, {0.0405, 0.7048739707349931}, {0.040875, 0.7027943098996736}, {0.04125, 0.7007213576739706}, {0.041625, 0.6986550642874756}, {0.042, 0.6965953808286819}, {0.042375, 0.6945422592223987}, {0.04275, 0.692495652207947}, {0.043125000000000004, 0.6904555133181265}, {0.043500000000000004, 0.6884217968589014}, {0.043875000000000004, 0.6863944578897748}, {0.044250000000000005, 0.6843734522048386}, {0.044625000000000005, 0.6823587363144564}, {0.045000000000000005, 0.6803502674275479}, {0.045375, 0.6783480034344705}, {0.04575, 0.6763519028904538}, {0.046125, 0.674361924999576}, {0.0465, 0.6723780295992527}, {0.046875, 0.6704001771452239}, {0.04725, 0.6684283286970156}, {0.047625, 0.6664624459038591}, {0.048, 0.6645024909910487}, {0.048375, 0.6625484267467222}, {0.04875, 0.6606002165090443}, {0.049125, 0.6586578241537853}, {0.0495, 0.6567212140822709}, {0.049875, 0.6547903512096983}, {0.05025, 0.6528652009537897}, {0.050625, 0.6509457292237939}, {0.051000000000000004, 0.6490319024098047}, {0.051375000000000004, 0.6471236873723841}, {0.051750000000000004, 0.6452210514324964}, {0.052125000000000005, 0.6433239623617213}, {0.052500000000000005, 0.6414323883727555}, {0.052875000000000005, 0.639546298110168}, {0.053250000000000006, 0.637665660641431}, {0.053625000000000006, 0.6357904454481907}, {0.054000000000000006, 0.6339206224177807}, {0.05437500000000001, 0.6320561618349708}, {0.05474999999999999, 0.6301970343739406}, {0.05512499999999999, 0.6283432110904692}, {0.055499999999999994, 0.6264946634143327}, {0.055874999999999994, 0.6246513631419133}, {0.056249999999999994, 0.6228132824289928}, {0.056624999999999995, 0.6209803937837443}, {0.056999999999999995, 0.619152670059906}, {0.057374999999999995, 0.6173300844501308}, {0.057749999999999996, 0.6155126104795063}, {0.058124999999999996, 0.6137002219992452}, {0.058499999999999996, 0.6118928931805356}, {0.058875, 0.6100905985085409}, {0.05925, 0.6082933127765611}, {0.059625, 0.606501011080331}, {0.06, 0.6047136688124666}, {0.060375, 0.6029312616570436}, {0.06075, 0.6011537655843088}, {0.061125, 0.5993811568455294}, {0.0615, 0.5976134119679521}, {0.061875, 0.5958505077498992}, {0.06225, 0.5940924212559666}, {0.062625, 0.5923391298123521}, {0.063, 0.5905906110022829}, {0.063375, 0.5888468426615455}, {0.06375, 0.5871078028741422}, {0.064125, 0.5853734699680294}, {0.0645, 0.5836438225109504}, {0.064875, 0.5819188393063841}, {0.06525, 0.580198499389567}, {0.065625, 0.5784827820236201}, {0.066, 0.5767716666957503}, {0.06637499999999999, 0.57506513311354}, {0.06675, 0.5733631612013321}, {0.06712499999999999, 0.571665731096677}, {0.0675, 0.569972823146867}, {0.06787499999999999, 0.568284417905548}, {0.06825, 0.5666004961293992}, {0.06862499999999999, 0.5649210387748932}, {0.069, 0.5632460269951145}, {0.06937499999999999, 0.5615754421366601}, {0.06975, 0.5599092657365928}, {0.07012499999999999, 0.5582474795194473}, {0.07050000000000001, 0.5565900653943572}, {0.070875, 0.5549370054521895}, {0.07125000000000001, 0.5532882819627186}, {0.071625, 0.5516438773719193}, {0.07200000000000001, 0.5500037742992917}, {0.072375, 0.5483679555352239}, {0.07275000000000001, 0.5467364040384274}, {0.073125, 0.5451091029334175}, {0.07350000000000001, 0.5434860355080469}, {0.073875, 0.541867185211091}, {0.07425000000000001, 0.5402525356498725}, {0.074625, 0.538642070587945}, {0.07500000000000001, 0.5370357739428121}, {0.075375, 0.5354336297836991}, {0.07575000000000001, 0.5338356223293639}, {0.076125, 0.5322417359459533}, {0.07650000000000001, 0.5306519551448963}, {0.076875, 0.5290662645808466}, {0.07725000000000001, 0.5274846490496528}, {0.077625, 0.52590709348638}, {0.07800000000000001, 0.5243335829633586}, {0.078375, 0.5227641026882774}, {0.07875, 0.5211986380023053}, {0.079125, 0.5196371743782567}, {0.0795, 0.5180796974187843}, {0.079875, 0.5165261928546102}, {0.08025, 0.5149766465427843}, {0.080625, 0.5134310444649799}, {0.081, 0.5118893727258171}, {0.081375, 0.5103516175512206}, {0.08175, 0.5088177652868017}, {0.082125, 0.5072878023962732}, {0.0825, 0.5057617154598937}, {0.082875, 0.5042394911729359}, {0.08325, 0.5027211163441869}, {0.083625, 0.5012065778944687}, {0.084, 0.4996958628551921}, {0.084375, 0.49818895836692983}, {0.08475, 0.49668585167801926}, {0.085125, 0.49518653014318603}, {0.0855, 0.4936909812221949}, {0.085875, 0.49219919247851496}, {0.08625000000000001, 0.4907111515780234}, {0.08662500000000001, 0.4892268462877232}, {0.08700000000000001, 0.487746264474467}, {0.08737500000000001, 0.48626939410373915}, {0.08775000000000001, 0.48479622323841776}, {0.08812500000000001, 0.48332674003758763}, {0.08850000000000001, 0.4818609327553622}, {0.08887500000000001, 0.4803987897397149}, {0.08925000000000001, 0.47894029943135147}, {0.08962500000000001, 0.47748545036258205}, {0.09000000000000001, 0.47603423115622023}, {0.090375, 0.47458663052450223}, {0.09075, 0.4731426372680154}, {0.091125, 0.47170224027465196}, {0.0915, 0.47026542851857583}, {0.091875, 0.4688321910592073}, {0.09225, 0.46740251704022456}, {0.092625, 0.46597639568857635}, {0.093, 0.46455381631351833}, {0.093375, 0.46313476830566064}, {0.09375, 0.4617192411360253}, {0.094125, 0.4603072243551305}, {0.0945, 0.45889870759207524}, {0.094875, 0.4574936805536519}, {0.09525, 0.45609213302345986}, {0.095625, 0.45469405486104264}, {0.096, 0.453299436001033}, {0.096375, 0.4519082664523119}, {0.09675, 0.4505205362971845}, {0.097125, 0.4491362356905591}, {0.0975, 0.44775535485914986}, {0.097875, 0.4463778841006851}, {0.09825, 0.44500381378312803}, {0.098625, 0.44363313434390744}, {0.099, 0.442265836289168}, {0.099375, 0.4409019101930193}, {0.09975, 0.4395413466968087}, {0.100125, 0.4381841365083961}, {0.1005, 0.43683027040143896}, {0.100875, 0.4354797392146963}, {0.10125, 0.43413253385132916}, {0.10162500000000001, 0.43278864527823824}, {0.10200000000000001, 0.4314480645253719}, {0.10237500000000001, 0.4301107826850644}, {0.10275000000000001, 0.42877679091140114}, {0.10312500000000001, 0.42744608041956994}, {0.10350000000000001, 0.42611864248521447}, {0.10387500000000001, 0.4247944684438213}, {0.10425000000000001, 0.4234735496901043}, {0.10462500000000001, 0.4221558776773913}, {0.10500000000000001, 0.42084144391706374}, {0.10537500000000001, 0.4195302399778}, {0.10575000000000001, 0.4182222574853231}, {0.10612500000000001, 0.416917488121491}, {0.10650000000000001, 0.4156159236239035}, {0.10687500000000001, 0.4143175557853185}, {0.10725000000000001, 0.41302237645308104}, {0.10762500000000001, 0.41173037752859276}, {0.10800000000000001, 0.41044155096677504}, {0.10837500000000001, 0.4091558887755433}, {0.10874999999999999, 0.4078733830152788}, {0.109125, 0.40659402579831894}, {0.10949999999999999, 0.40531780928845296}, {0.109875, 0.40404472570041533}, {0.11024999999999999, 0.40277476729939443}, {0.110625, 0.4015079264005503}, {0.11099999999999999, 0.40024419536853145}, {0.111375, 0.39898356661697926}, {0.11174999999999999, 0.3977260326081089}, {0.112125, 0.39647158585220577}, {0.11249999999999999, 0.395220218907171}, {0.112875, 0.393971924378092}, {0.11324999999999999, 0.3927266949168046}, {0.113625, 0.39148452322140426}, {0.11399999999999999, 0.3902454020358824}, {0.114375, 0.3890093241496486}, {0.11474999999999999, 0.3877762823971314}, {0.115125, 0.3865462696573475}, {0.11549999999999999, 0.38531927885350414}, {0.115875, 0.3840953029526036}, {0.11624999999999999, 0.3828743349650129}, {0.116625, 0.3816563679440923}, {0.11699999999999999, 0.3804413949857647}, {0.11737500000000001, 0.3792294092282227}, {0.11775, 0.37802040385144176}, {0.11812500000000001, 0.37681437207686197}, {0.1185, 0.3756113071670014}, {0.11887500000000001, 0.37441120242510023}, {0.11925, 0.373214051194734}, {0.11962500000000001, 0.37201984685949224}, {0.12, 0.3708285828425954}, {0.12037500000000001, 0.3696402526065528}, {0.12075, 0.3684548496528296}, {0.12112500000000001, 0.36727236752148495}, {0.1215, 0.36609279979085974}, {0.12187500000000001, 0.36491614007722833}, {0.12225, 0.3637423820344723}, {0.12262500000000001, 0.36257151935376064}, {0.123, 0.3614035457632243}, {0.12337500000000001, 0.3602384550276419}, {0.12375, 0.35907624094813245}, {0.12412500000000001, 0.3579168973618259}, {0.1245, 0.356760418141582}, {0.12487500000000001, 0.3556067971956833}, {0.12525, 0.3544560284675203}, {0.12562500000000001, 0.353308105935312}, {0.126, 0.3521630236118108}, {0.12637500000000002, 0.35102077554401456}, {0.12675, 0.3498813558128717}, {0.12712500000000002, 0.34874475853302567}, {0.1275, 0.3476109778525049}, {0.12787500000000002, 0.3464800079524636}, {0.12825, 0.3453518430469253}, {0.12862500000000002, 0.3442264773824779}, {0.129, 0.3431039052380347}, {0.12937500000000002, 0.3419841209245702}, {0.12975, 0.34086711878484816}, {0.13012500000000002, 0.33975289319317903}, {0.1305, 0.33864143855515233}, {0.13087500000000002, 0.3375327493073942}, {0.13125, 0.33642681991731804}, {0.13162500000000002, 0.33532364488287675}, {0.132, 0.33422321873232597}, {0.132375, 0.3331255360239683}, {0.13274999999999998, 0.3320305913459407}, {0.133125, 0.33093837931596287}, {0.1335, 0.3298488945810995}, {0.133875, 0.3287621318175517}, {0.13424999999999998, 0.3276780857304166}, {0.134625, 0.32659675105345093}, {0.135, 0.32551812254888285}, {0.135375, 0.3244421950071585}, {0.13574999999999998, 0.32336896324673625}, {0.136125, 0.32229842211388343}, {0.1365, 0.3212305664824479}, {0.136875, 0.32016539125364896}, {0.13724999999999998, 0.3191028913558839}, {0.24975000000000003, 0.0009999999999998899}}
{{0.000375, 0.9945993593558629}, {0.00075, 0.9899530456438231}, {0.0011250000000000001, 0.9855937161894313}, {0.0015, 0.9814218959478085}, {0.001875, 0.977390290306535}, {0.0022500000000000003, 0.9734710145590973}, {0.002625, 0.9696456246682363}, {0.003, 0.965900998472582}, {0.0033750000000000004, 0.9622273146931368}, {0.0037500000000000007, 0.9586169424490335}, {0.004125, 0.9550637795990212}, {0.0045000000000000005, 0.9515628336477812}, {0.004875000000000001, 0.948109943256275}, {0.005250000000000001, 0.9447015858884629}, {0.005625, 0.9413347406483459}, {0.006, 0.9380067878191679}, {0.0063750000000000005, 0.9347154335874464}, {0.006750000000000001, 0.931458652518365}, {0.007125000000000001, 0.9282346428368558}, {0.0075, 0.9250417911359337}, {0.007875, 0.9218786441504065}, {0.00825, 0.9187438859107075}, {0.008625, 0.9156363190522636}, {0.009000000000000001, 0.9125548493759056}, {0.009375000000000001, 0.9094984729813225}, {0.009750000000000002, 0.9064662654585749}, {0.010125000000000002, 0.9034573727416274}, {0.0105, 0.9004710033160003}, {0.010875000000000001, 0.8975064215386663}, {0.011250000000000001, 0.8945629418784106}, {0.011625, 0.8916399239232493}, {0.012, 0.8887367680311928}, {0.012375, 0.8858529115238915}, {0.012750000000000001, 0.8829878253408944}, {0.013125000000000001, 0.8801410110868729}, {0.013500000000000002, 0.8773119984156639}, {0.013875000000000002, 0.8745003427044048}, {0.014249999999999999, 0.8717056229785831}, {0.014624999999999999, 0.8689274400550292}, {0.015, 0.8661654148749124}, {0.015375, 0.8634191870030472}, {0.01575, 0.8606884132732228}, {0.016125, 0.8579727665622149}, {0.0165, 0.855271934677525}, {0.016875, 0.8525856193459447}, {0.01725, 0.8499135352917575}, {0.017625000000000002, 0.8472554093948551}, {0.018000000000000002, 0.8446109799202711}, {0.018375000000000002, 0.8419799958117169}, {0.018750000000000003, 0.8393622160425879}, {0.019125000000000003, 0.8367574090187119}, {0.019500000000000003, 0.8341653520277786}, {0.019875000000000004, 0.8315858307309563}, {0.02025, 0.8290186386927455}, {0.020625, 0.8264635769455131}, {0.021, 0.8239204535855817}, {0.021375, 0.8213890833980451}, {0.021750000000000002, 0.8188692875078127}, {0.022125000000000002, 0.816360893054614}, {0.022500000000000003, 0.8138637328899396}, {0.022875, 0.8113776452941026}, {0.02325, 0.8089024737117695}, {0.023625, 0.8064380665044694}, {0.024, 0.8039842767187575}, {0.024375, 0.8015409618687807}, {0.02475, 0.799107983732178}, {0.025125, 0.7966852081582783}, {0.025500000000000002, 0.7942725048876904}, {0.025875000000000002, 0.7918697473824632}, {0.026250000000000002, 0.789476812666026}, {0.026625000000000003, 0.7870935811722409}, {0.027000000000000003, 0.7847199366029018}, {0.027375000000000003, 0.7823557657931115}, {0.027749999999999997, 0.780000958584001}, {0.028124999999999997, 0.777655407702278}, {0.028499999999999998, 0.7753190086461734}, {0.028874999999999998, 0.7729916595773526}, {0.029249999999999998, 0.7706732612184051}, {0.029625, 0.7683637167555628}, {0.03, 0.7660629317463191}, {0.030375, 0.7637708140316279}, {0.03075, 0.7614872736524231}, {0.031125, 0.7592122227701756}, {0.0315, 0.756945575591259}, {0.031875, 0.7546872482948928}, {0.03225, 0.7524371589644547}, {0.032625, 0.7501952275219663}, {0.033, 0.7479613756655726}, {0.033375, 0.7457355268098341}, {0.03375, 0.743517606028705}, {0.034125, 0.7413075400010006}, {0.0345, 0.7391052569582712}, {0.034875, 0.7369106866349057}, {0.035250000000000004, 0.7347237602203811}, {0.035625000000000004, 0.7325444103135179}, {0.036000000000000004, 0.730372570878652}, {0.036375000000000005, 0.7282081772036214}, {0.036750000000000005, 0.7260511658594685}, {0.037125000000000005, 0.7239014746617769}, {0.037500000000000006, 0.7217590426335556}, {0.037875000000000006, 0.7196238099696006}, {0.038250000000000006, 0.717495718002253}, {0.03862500000000001, 0.7153747091684926}, {0.03900000000000001, 0.7132607269782937}, {0.03937500000000001, 0.7111537159841945}, {0.03975, 0.709053621752014}, {0.040125, 0.7069603908326609}, {0.0405, 0.7048739707349931}, {0.040875, 0.7027943098996736}, {0.04125, 0.7007213576739706}, {0.041625, 0.6986550642874756}, {0.042, 0.6965953808286819}, {0.042375, 0.6945422592223987}, {0.04275, 0.692495652207947}, {0.043125000000000004, 0.6904555133181265}, {0.043500000000000004, 0.6884217968589014}, {0.043875000000000004, 0.6863944578897748}, {0.044250000000000005, 0.6843734522048386}, {0.044625000000000005, 0.6823587363144564}, {0.045000000000000005, 0.6803502674275479}, {0.045375, 0.6783480034344705}, {0.04575, 0.6763519028904538}, {0.046125, 0.674361924999576}, {0.0465, 0.6723780295992527}, {0.046875, 0.6704001771452239}, {0.04725, 0.6684283286970156}, {0.047625, 0.6664624459038591}, {0.048, 0.6645024909910487}, {0.048375, 0.6625484267467222}, {0.04875, 0.6606002165090443}, {0.049125, 0.6586578241537853}, {0.0495, 0.6567212140822709}, {0.049875, 0.6547903512096983}, {0.05025, 0.6528652009537897}, {0.050625, 0.6509457292237939}, {0.051000000000000004, 0.6490319024098047}, {0.051375000000000004, 0.6471236873723841}, {0.051750000000000004, 0.6452210514324964}, {0.052125000000000005, 0.6433239623617213}, {0.052500000000000005, 0.6414323883727555}, {0.052875000000000005, 0.639546298110168}, {0.053250000000000006, 0.637665660641431}, {0.053625000000000006, 0.6357904454481907}, {0.054000000000000006, 0.6339206224177807}, {0.05437500000000001, 0.6320561618349708}, {0.05474999999999999, 0.6301970343739406}, {0.05512499999999999, 0.6283432110904692}, {0.055499999999999994, 0.6264946634143327}, {0.055874999999999994, 0.6246513631419133}, {0.056249999999999994, 0.6228132824289928}, {0.056624999999999995, 0.6209803937837443}, {0.056999999999999995, 0.619152670059906}, {0.057374999999999995, 0.6173300844501308}, {0.057749999999999996, 0.6155126104795063}, {0.058124999999999996, 0.6137002219992452}, {0.058499999999999996, 0.6118928931805356}, {0.058875, 0.6100905985085409}, {0.05925, 0.6082933127765611}, {0.059625, 0.606501011080331}, {0.06, 0.6047136688124666}, {0.060375, 0.6029312616570436}, {0.06075, 0.6011537655843088}, {0.061125, 0.5993811568455294}, {0.0615, 0.5976134119679521}, {0.061875, 0.5958505077498992}, {0.06225, 0.5940924212559666}, {0.062625, 0.5923391298123521}, {0.063, 0.5905906110022829}, {0.063375, 0.5888468426615455}, {0.06375, 0.5871078028741422}, {0.064125, 0.5853734699680294}, {0.0645, 0.5836438225109504}, {0.064875, 0.5819188393063841}, {0.06525, 0.580198499389567}, {0.065625, 0.5784827820236201}, {0.066, 0.5767716666957503}, {0.06637499999999999, 0.57506513311354}, {0.06675, 0.5733631612013321}, {0.06712499999999999, 0.571665731096677}, {0.0675, 0.569972823146867}, {0.06787499999999999, 0.568284417905548}, {0.06825, 0.5666004961293992}, {0.06862499999999999, 0.5649210387748932}, {0.069, 0.5632460269951145}, {0.06937499999999999, 0.5615754421366601}, {0.06975, 0.5599092657365928}, {0.07012499999999999, 0.5582474795194473}, {0.07050000000000001, 0.5565900653943572}, {0.070875, 0.5549370054521895}, {0.07125000000000001, 0.5532882819627186}, {0.071625, 0.5516438773719193}, {0.07200000000000001, 0.5500037742992917}, {0.072375, 0.5483679555352239}, {0.07275000000000001, 0.5467364040384274}, {0.073125, 0.5451091029334175}, {0.07350000000000001, 0.5434860355080469}, {0.073875, 0.541867185211091}, {0.07425000000000001, 0.5402525356498725}, {0.074625, 0.538642070587945}, {0.07500000000000001, 0.5370357739428121}, {0.075375, 0.5354336297836991}, {0.07575000000000001, 0.5338356223293639}, {0.076125, 0.5322417359459533}, {0.07650000000000001, 0.5306519551448963}, {0.076875, 0.5290662645808466}, {0.07725000000000001, 0.5274846490496528}, {0.077625, 0.52590709348638}, {0.07800000000000001, 0.5243335829633586}, {0.078375, 0.5227641026882774}, {0.07875, 0.5211986380023053}, {0.079125, 0.5196371743782567}, {0.0795, 0.5180796974187843}, {0.079875, 0.5165261928546102}, {0.08025, 0.5149766465427843}, {0.080625, 0.5134310444649799}, {0.081, 0.5118893727258171}, {0.081375, 0.5103516175512206}, {0.08175, 0.5088177652868017}, {0.082125, 0.5072878023962732}, {0.0825, 0.5057617154598937}, {0.082875, 0.5042394911729359}, {0.08325, 0.5027211163441869}, {0.083625, 0.5012065778944687}, {0.084, 0.4996958628551921}, {0.084375, 0.49818895836692983}, {0.08475, 0.49668585167801926}, {0.085125, 0.49518653014318603}, {0.0855, 0.4936909812221949}, {0.085875, 0.49219919247851496}, {0.08625000000000001, 0.4907111515780234}, {0.08662500000000001, 0.4892268462877232}, {0.08700000000000001, 0.487746264474467}, {0.08737500000000001, 0.48626939410373915}, {0.08775000000000001, 0.48479622323841776}, {0.08812500000000001, 0.48332674003758763}, {0.08850000000000001, 0.4818609327553622}, {0.08887500000000001, 0.4803987897397149}, {0.08925000000000001, 0.47894029943135147}, {0.08962500000000001, 0.47748545036258205}, {0.09000000000000001, 0.47603423115622023}, {0.090375, 0.47458663052450223}, {0.09075, 0.4731426372680154}, {0.091125, 0.47170224027465196}, {0.0915, 0.47026542851857583}, {0.091875, 0.4688321910592073}, {0.09225, 0.46740251704022456}, {0.092625, 0.46597639568857635}, {0.093, 0.46455381631351833}, {0.093375, 0.46313476830566064}, {0.09375, 0.4617192411360253}, {0.094125, 0.4603072243551305}, {0.0945, 0.45889870759207524}, {0.094875, 0.4574936805536519}, {0.09525, 0.45609213302345986}, {0.095625, 0.45469405486104264}, {0.096, 0.453299436001033}, {0.096375, 0.4519082664523119}, {0.09675, 0.4505205362971845}, {0.097125, 0.4491362356905591}, {0.0975, 0.44775535485914986}, {0.097875, 0.4463778841006851}, {0.09825, 0.44500381378312803}, {0.098625, 0.44363313434390744}, {0.099, 0.442265836289168}, {0.099375, 0.4409019101930193}, {0.09975, 0.4395413466968087}, {0.100125, 0.4381841365083961}, {0.1005, 0.43683027040143896}, {0.100875, 0.4354797392146963}, {0.10125, 0.43413253385132916}, {0.10162500000000001, 0.43278864527823824}, {0.10200000000000001, 0.4314480645253719}, {0.10237500000000001, 0.4301107826850644}, {0.10275000000000001, 0.42877679091140114}, {0.10312500000000001, 0.42744608041956994}, {0.10350000000000001, 0.42611864248521447}, {0.10387500000000001, 0.4247944684438213}, {0.10425000000000001, 0.4234735496901043}, {0.10462500000000001, 0.4221558776773913}, {0.10500000000000001, 0.42084144391706374}, {0.10537500000000001, 0.4195302399778}, {0.10575000000000001, 0.4182222574853231}, {0.10612500000000001, 0.416917488121491}, {0.10650000000000001, 0.4156159236239035}, {0.10687500000000001, 0.4143175557853185}, {0.10725000000000001, 0.41302237645308104}, {0.10762500000000001, 0.41173037752859276}, {0.10800000000000001, 0.41044155096677504}, {0.10837500000000001, 0.4091558887755433}, {0.10874999999999999, 0.4078733830152788}, {0.109125, 0.40659402579831894}, {0.10949999999999999, 0.40531780928845296}, {0.109875, 0.40404472570041533}, {0.11024999999999999, 0.40277476729939443}, {0.110625, 0.4015079264005503}, {0.11099999999999999, 0.40024419536853145}, {0.111375, 0.39898356661697926}, {0.11174999999999999, 0.3977260326081089}, {0.112125, 0.39647158585220577}, {0.11249999999999999, 0.395220218907171}, {0.112875, 0.393971924378092}, {0.11324999999999999, 0.3927266949168046}, {0.113625, 0.39148452322140426}, {0.11399999999999999, 0.3902454020358824}, {0.114375, 0.3890093241496486}, {0.11474999999999999, 0.3877762823971314}, {0.115125, 0.3865462696573475}, {0.11549999999999999, 0.38531927885350414}, {0.115875, 0.3840953029526036}, {0.11624999999999999, 0.3828743349650129}, {0.116625, 0.3816563679440923}, {0.11699999999999999, 0.3804413949857647}, {0.11737500000000001, 0.3792294092282227}, {0.11775, 0.37802040385144176}, {0.11812500000000001, 0.37681437207686197}, {0.1185, 0.3756113071670014}, {0.11887500000000001, 0.37441120242510023}, {0.11925, 0.373214051194734}, {0.11962500000000001, 0.37201984685949224}, {0.12, 0.3708285828425954}, {0.12037500000000001, 0.3696402526065528}, {0.12075, 0.3684548496528296}, {0.12112500000000001, 0.36727236752148495}, {0.1215, 0.36609279979085974}, {0.12187500000000001, 0.36491614007722833}, {0.12225, 0.3637423820344723}, {0.12262500000000001, 0.36257151935376064}, {0.123, 0.3614035457632243}, {0.12337500000000001, 0.3602384550276419}, {0.12375, 0.35907624094813245}, {0.12412500000000001, 0.3579168973618259}, {0.1245, 0.356760418141582}, {0.12487500000000001, 0.3556067971956833}, {0.12525, 0.3544560284675203}, {0.12562500000000001, 0.353308105935312}, {0.126, 0.3521630236118108}, {0.12637500000000002, 0.35102077554401456}, {0.12675, 0.3498813558128717}, {0.12712500000000002, 0.34874475853302567}, {0.1275, 0.3476109778525049}, {0.12787500000000002, 0.3464800079524636}, {0.12825, 0.3453518430469253}, {0.12862500000000002, 0.3442264773824779}, {0.129, 0.3431039052380347}, {0.12937500000000002, 0.3419841209245702}, {0.12975, 0.34086711878484816}, {0.13012500000000002, 0.33975289319317903}, {0.1305, 0.33864143855515233}, {0.13087500000000002, 0.3375327493073942}, {0.13125, 0.33642681991731804}, {0.13162500000000002, 0.33532364488287675}, {0.132, 0.33422321873232597}, {0.132375, 0.3331255360239683}, {0.13274999999999998, 0.3320305913459407}, {0.133125, 0.33093837931596287}, {0.1335, 0.3298488945810995}, {0.133875, 0.3287621318175517}, {0.13424999999999998, 0.3276780857304166}, {0.134625, 0.32659675105345093}, {0.135, 0.32551812254888285}, {0.135375, 0.3244421950071585}, {0.13574999999999998, 0.32336896324673625}, {0.136125, 0.32229842211388343}, {0.1365, 0.3212305664824479}, {0.136875, 0.32016539125364896}, {0.13724999999999998, 0.3191028913558839}, {0.137625, 0.3180430617445036}, {0.138, 0.3169858974016227}, {0.138375, 0.3159313933359055}, {0.13874999999999998, 0.3148795445823819}, {0.139125, 0.3138303462022392}, {0.1395, 0.31278379328262296}, {0.139875, 0.3117398809364621}, {0.14024999999999999, 0.3106986043022598}, {0.140625, 0.30965995854390743}, {0.14100000000000001, 0.3086239388505076}, {0.141375, 0.30759054043617834}, {0.14175, 0.3065597585398768}, {0.142125, 0.3055315884252116}, {0.14250000000000002, 0.3045060253802681}, {0.142875, 0.3034830647174299}, {0.14325, 0.3024627017732004}, {0.143625, 0.30144493190803295}, {0.14400000000000002, 0.30042975050615683}, {0.144375, 0.29941715297540106}, {0.14475, 0.29840713474704145}, {0.145125, 0.2973996912756108}, {0.14550000000000002, 0.29639481803875695}, {0.145875, 0.2953925105370645}, {0.14625, 0.29439276429389194}, {0.146625, 0.29339557485522216}, {0.14700000000000002, 0.29240093778949405}, {0.147375, 0.2914088486874505}, {0.14775, 0.29041930316197884}, {0.148125, 0.2894322968479645}, {0.14850000000000002, 0.28844782540212294}, {0.148875, 0.287465884502868}, {0.14925, 0.2864864698501495}, {0.149625, 0.2855095771653083}, {0.15000000000000002, 0.2845352021909312}, {0.150375, 0.28356334069070377}, {0.15075, 0.28259398844926886}, {0.151125, 0.2816271412720813}, {0.15150000000000002, 0.2806627949852716}, {0.151875, 0.2797009454354986}, {0.15225, 0.27874158848982117}, {0.152625, 0.2777847200355528}, {0.15300000000000002, 0.27683033598013385}, {0.153375, 0.2758784322509879}, {0.15375, 0.2749290047953981}, {0.154125, 0.2739820495803669}, {0.15450000000000003, 0.2730375625924945}, {0.154875, 0.27209553983784296}, {0.15525, 0.2711559773418122}, {0.155625, 0.27021887114900667}, {0.15600000000000003, 0.26928421732311925}, {0.15637500000000001, 0.26835201194680547}, {0.15675, 0.2674222511215469}, {0.157125, 0.2664949309675496}, {0.1575, 0.26557004762360836}, {0.157875, 0.2646475972469916}, {0.15825, 0.26372757601332497}, {0.158625, 0.2628099801164715}, {0.159, 0.2618948057684102}, {0.159375, 0.2609820491991348}, {0.15975, 0.2600717066565244}, {0.160125, 0.25916377440623906}, {0.1605, 0.2582582487316033}, {0.160875, 0.2573551259334979}, {0.16125, 0.2564544023302504}, {0.161625, 0.25555607425751886}, {0.162, 0.2546601380681963}, {0.162375, 0.2537665901322895}, {0.16275, 0.25287542683682607}, {0.163125, 0.251986644585739}, {0.1635, 0.25110023979976753}, {0.163875, 0.25021620891635404}, {0.16425, 0.2493345483895375}, {0.164625, 0.24845525468985816}, {0.165, 0.2475783243042514}, {0.165375, 0.24670375373595313}, {0.16575, 0.24583153950439762}, {0.166125, 0.24496167814511877}, {0.1665, 0.244094166209659}, {0.166875, 0.24322900026546515}, {0.16725, 0.24236617689579837}, {0.167625, 0.2415056926996424}, {0.168, 0.24064754429160035}, {0.168375, 0.23979172830181134}, {0.16875, 0.23893824137585468}, {0.169125, 0.2380870801746585}, {0.1695, 0.2372382413744124}, {0.169875, 0.23639172166647404}, {0.17025, 0.23554751775727978}, {0.170625, 0.23470562636826298}, {0.171, 0.2338660442357607}, {0.171375, 0.23302876811092987}, {0.17175, 0.23219379475966279}, {0.172125, 0.23136112096249753}, {0.17250000000000001, 0.23053074351453912}, {0.172875, 0.22970265922537292}, {0.17325000000000002, 0.2288768649189826}, {0.173625, 0.2280533574336681}, {0.17400000000000002, 0.22723213362196504}, {0.174375, 0.226413190350563}, {0.17475000000000002, 0.2255965245002263}, {0.175125, 0.22478213296571264}, {0.17550000000000002, 0.22397001265570018}, {0.175875, 0.22316016049270337}, {0.17625000000000002, 0.22235257341299589}, {0.176625, 0.22154724836654072}, {0.17700000000000002, 0.22074418231690526}, {0.177375, 0.21994337224119367}, {0.17775000000000002, 0.21914481512996797}, {0.178125, 0.21834850798717392}, {0.17850000000000002, 0.21755444783007044}, {0.178875, 0.21676263168915413}, {0.17925000000000002, 0.21597305660808713}, {0.179625, 0.21518571964362732}, {0.18000000000000002, 0.21440061786555564}, {0.180375, 0.2136177483566073}, {0.18075, 0.2128371082123992}, {0.18112499999999998, 0.21205869454136556}, {0.1815, 0.21128250446468239}, {0.181875, 0.21050853511620538}, {0.18225, 0.20973678364240012}, {0.18262499999999998, 0.20896724720227502}, {0.183, 0.2081999229673148}, {0.183375, 0.20743480812141324}, {0.18375, 0.20667189986081322}, {0.18412499999999998, 0.20591119539403338}, {0.1845, 0.2051526919418111}, {0.184875, 0.2043963867370367}, {0.18525, 0.20364227702468846}, {0.18562499999999998, 0.2028903600617718}, {0.186, 0.2021406331172544}, {0.186375, 0.20139309347201018}, {0.18675, 0.20064773841874967}, {0.18712499999999999, 0.1999045652619694}, {0.1875, 0.19916357131788107}, {0.18787500000000001, 0.19842475391436049}, {0.18825, 0.19768811039088305}, {0.188625, 0.19695363809846733}, {0.189, 0.19622133439961628}, {0.18937500000000002, 0.19549119666826026}, {0.18975, 0.1947632222896959}, {0.190125, 0.1940374086605336}, {0.1905, 0.19331375318864108}, {0.19087500000000002, 0.19259225329308274}, {0.19125, 0.19187290640406912}, {0.191625, 0.19115570996289832}, {0.192, 0.1904406614219043}, {0.19237500000000002, 0.18972775824439964}, {0.19275, 0.18901699790462262}, {0.193125, 0.18830837788768673}, {0.1935, 0.1876018956895234}, {0.19387500000000002, 0.18689754881683046}, {0.19425, 0.18619533478702313}, {0.194625, 0.18549525112817822}, {0.195, 0.18479729537898498}, {0.19537500000000002, 0.18410146508869368}, {0.19575, 0.18340775781706528}, {0.196125, 0.1827161711343213}, {0.1965, 0.18202670262109333}, {0.19687500000000002, 0.18133934986837374}, {0.19725, 0.18065411047746865}, {0.197625, 0.17997098205994685}, {0.198, 0.17928996223759236}, {0.19837500000000002, 0.17861104864235702}, {0.19875, 0.17793423891631358}, {0.199125, 0.17725953071160716}, {0.1995, 0.17658692169040818}, {0.19987500000000002, 0.1759164095248691}, {0.20025, 0.17524799189707374}, {0.200625, 0.1745816664989958}, {0.201, 0.17391743103245047}, {0.20137500000000003, 0.1732552832090532}, {0.20175, 0.17259522075017025}, {0.202125, 0.17193724138687702}, {0.2025, 0.17128134285991425}, {0.20287500000000003, 0.17062752291964478}, {0.20325000000000001, 0.16997577932601005}, {0.203625, 0.16932610984848376}, {0.20400000000000001, 0.16867851226603264}, {0.20437500000000003, 0.16803298436707764}, {0.20475000000000002, 0.16738952394944248}, {0.205125, 0.1667481288203213}, {0.20550000000000002, 0.16610879679623144}, {0.20587500000000003, 0.1654715257029738}, {0.20625000000000002, 0.1648363133755943}, {0.206625, 0.1642031576583411}, {0.20700000000000002, 0.16357205640462474}, {0.20737500000000003, 0.16294300747697976}, {0.20775000000000002, 0.1623160087470225}, {0.208125, 0.1616910580954159}, {0.20850000000000002, 0.1610681534118257}, {0.20887500000000003, 0.16044729259488555}, {0.20925000000000002, 0.15982847355215768}, {0.209625, 0.15921169420009418}, {0.21000000000000002, 0.1585969524639993}, {0.21037500000000003, 0.15798424627799354}, {0.21075000000000002, 0.15737357358497278}, {0.211125, 0.1567649323365768}, {0.21150000000000002, 0.15615832049314426}, {0.21187500000000004, 0.1555537360236888}, {0.21225000000000002, 0.15495117690585072}, {0.212625, 0.15435064112586722}, {0.21300000000000002, 0.15375212667853588}, {0.21337500000000004, 0.15315563156717787}, {0.21375000000000002, 0.15256115380360583}, {0.214125, 0.15196869140808658}, {0.21450000000000002, 0.15137824240930695}, {0.21487500000000004, 0.1507898048443389}, {0.21525000000000002, 0.15020337675860973}, {0.215625, 0.14961895620586085}, {0.21600000000000003, 0.14903654124812096}, {0.21637500000000004, 0.1484561299556681}, {0.21675, 0.1478777204070009}, {0.21712499999999998, 0.14730131068880054}, {0.21749999999999997, 0.14672689889590407}, {0.21787499999999999, 0.14615448313126525}, {0.21825, 0.14558406150592978}, {0.21862499999999999, 0.1450156321389975}, {0.21899999999999997, 0.14444919315759433}, {0.219375, 0.14388474269683743}, {0.21975, 0.143322278899808}, {0.220125, 0.14276179991751858}, {0.22049999999999997, 0.14220330390888067}, {0.220875, 0.14164678904067607}, {0.22125, 0.14109225348752602}, {0.221625, 0.14053969543186168}, {0.22199999999999998, 0.13998911306389417}, {0.222375, 0.13944050458158253}, {0.22275, 0.13889386819060726}, {0.223125, 0.13834920210434215}, {0.22349999999999998, 0.137806504543819}, {0.223875, 0.13726577373770543}, {0.22425, 0.1367270079222741}, {0.224625, 0.13619020534137227}, {0.22499999999999998, 0.13565536424639607}, {0.225375, 0.13512248289626133}, {0.22575, 0.13459155955737676}, {0.226125, 0.1340625925036141}, {0.22649999999999998, 0.13353558001628346}, {0.226875, 0.1330105203841035}, {0.22725, 0.1324874119031776}, {0.227625, 0.1319662528769628}, {0.22799999999999998, 0.1314470416162464}, {0.228375, 0.13092977643911866}, {0.22875, 0.1304144556709448}, {0.229125, 0.12990107764434278}, {0.22949999999999998, 0.12938964069915276}, {0.229875, 0.12888014318241317}, {0.23025, 0.1283725834483375}, {0.230625, 0.12786695985828522}, {0.23099999999999998, 0.1273632707807374}, {0.231375, 0.1268615145912737}, {0.23175, 0.12636168967254643}, {0.232125, 0.1258637944142521}, {0.23249999999999998, 0.1253678272131149}, {0.232875, 0.12487378647285466}, {0.23325, 0.12438167060416654}, {0.233625, 0.12389147802469493}, {0.23399999999999999, 0.1234032071590121}, {0.234375, 0.12291685643859165}, {0.23475000000000001, 0.12243242430178738}, {0.235125, 0.12194990919380753}, {0.2355, 0.12146930956669297}, {0.235875, 0.1209906238792942}, {0.23625000000000002, 0.12051385059724817}, {0.236625, 0.12003898819295372}, {0.237, 0.11956603514555135}, {0.237375, 0.11909498994090073}, {0.23775000000000002, 0.11862585107155564}, {0.238125, 0.11815861703674437}, {0.2385, 0.11769328634234595}, {0.238875, 0.1172298575008696}, {0.23925000000000002, 0.1167683290314327}, {0.239625, 0.11630869945973726}, {0.24, 0.11585096731805081}, {0.240375, 0.11539513114518389}, {0.24075000000000002, 0.11494118948646764}, {0.241125, 0.1144891408937361}, {0.2415, 0.11403898392530117}, {0.241875, 0.11359071714593363}, {0.24225000000000002, 0.11314433912684356}, {0.242625, 0.11269984844565792}, {0.243, 0.11225724368640011}, {0.243375, 0.11181652343946935}, {0.24375000000000002, 0.1113776863016236}, {0.244125, 0.11094073087595459}, {0.2445, 0.11050565577187185}, {0.244875, 0.11007245960507975}, {0.24525000000000002, 0.1096411409975607}, {0.245625, 0.10921169857755231}, {0.246, 0.10878413097953134}, {0.246375, 0.10835843684418948}, {0.24675000000000002, 0.10793461481841968}, {0.247125, 0.10751266355529283}, {0.2475, 0.10709258171404035}, {0.247875, 0.10667436796003395}, {0.24825000000000003, 0.10625802096476834}, {0.248625, 0.1058435394058416}, {0.249, 0.10543092196693586}, {0.249375, 0.1050201673377994}, {0.24975000000000003, 0.1046112742142277}}
{{0, 1}, {0.000501, 0.99378}, {0.001002, 0.98857}, {0.001503, 0.98374}, {0.002004, 0.97915}, {0.002505, 0.97474}, {0.003006, 0.97048}, {0.003507, 0.96633}, {0.004008, 0.9623}, {0.004509, 0.95835}, {0.00501, 0.95448}, {0.005511, 0.95068}, {0.006012, 0.94695}, {0.006513, 0.94328}, {0.007014, 0.93967}, {0.007515, 0.9361}, {0.008016, 0.93259}, {0.008517, 0.92912}, {0.009018, 0.92569}, {0.009519, 0.9223}, {0.01002, 0.91895}, {0.010521, 0.91563}, {0.011022, 0.91235}, {0.011523, 0.9091}, {0.012024, 0.90588}, {0.012525, 0.90269}, {0.013026, 0.89953}, {0.013527, 0.8964}, {0.014028, 0.89329}, {0.014529, 0.89021}, {0.01503, 0.88715}, {0.015531, 0.88412}, {0.016032, 0.88111}, {0.016533, 0.87812}, {0.017034, 0.87515}, {0.017535, 0.8722}, {0.018036, 0.86928}, {0.018537, 0.86637}, {0.019038, 0.86348}, {0.019539, 0.86061}, {0.02004, 0.85776}, {0.020541, 0.85492}, {0.021042, 0.8521}, {0.021543, 0.8493}, {0.022044, 0.84652}, {0.022545, 0.84375}, {0.023046, 0.84099}, {0.023547, 0.83825}, {0.024048, 0.83553}, {0.024549, 0.83282}, {0.02505, 0.83012}, {0.025551, 0.82744}, {0.026052, 0.82477}, {0.026553, 0.82211}, {0.027054, 0.81947}, {0.027555, 0.81684}, {0.028056, 0.81422}, {0.028557, 0.81161}, {0.029058, 0.80902}, {0.029559, 0.80644}, {0.03006, 0.80387}, {0.030561, 0.8013}, {0.031062, 0.79876}, {0.031563, 0.79622}, {0.032064, 0.79369}, {0.032565, 0.79117}, {0.033066, 0.78866}, {0.033567, 0.78617}, {0.034068, 0.78368}, {0.034569, 0.7812}, {0.03507, 0.77873}, {0.035571, 0.77627}, {0.036072, 0.77382}, {0.036573, 0.77138}, {0.037074, 0.76895}, {0.037575, 0.76653}, {0.038076, 0.76411}, {0.038577, 0.76171}, {0.039078, 0.75931}, {0.039579, 0.75692}, {0.04008, 0.75454}, {0.040581, 0.75217}, {0.041082, 0.7498}, {0.041583, 0.74744}, {0.042084, 0.74509}, {0.042585, 0.74275}, {0.043086, 0.74041}, {0.043587, 0.73809}, {0.044088, 0.73577}, {0.044589, 0.73345}, {0.04509, 0.73114}, {0.045591, 0.72884}, {0.046092, 0.72655}, {0.046593, 0.72427}, {0.047094, 0.72199}, {0.047595, 0.71971}, {0.048096, 0.71745}, {0.048597, 0.71518}, {0.049098, 0.71293}, {0.049599, 0.71068}, {0.0501, 0.70844}, {0.050601, 0.7062}, {0.051102, 0.70397}, {0.051603, 0.70175}, {0.052104, 0.69953}, {0.052605, 0.69732}, {0.053106, 0.69511}, {0.053607, 0.69291}, {0.054108, 0.69071}, {0.054609, 0.68852}, {0.05511, 0.68634}, {0.055611, 0.68416}, {0.056112, 0.68198}, {0.056613, 0.67981}, {0.057114, 0.67765}, {0.057615, 0.67549}, {0.058116, 0.67333}, {0.058617, 0.67118}, {0.059118, 0.66903}, {0.059619, 0.66689}, {0.06012, 0.66476}, {0.060621, 0.66263}, {0.061122, 0.6605}, {0.061623, 0.65838}, {0.062124, 0.65626}, {0.062625, 0.65415}, {0.063126, 0.65204}, {0.063627, 0.64993}, {0.064128, 0.64783}, {0.064629, 0.64574}, {0.06513, 0.64365}, {0.065631, 0.64156}, {0.066132, 0.63948}, {0.066633, 0.6374}, {0.067134, 0.63532}, {0.067635, 0.63325}, {0.068136, 0.63118}, {0.068637, 0.62912}, {0.069138, 0.62706}, {0.069639, 0.625}, {0.07014, 0.62295}, {0.070641, 0.6209}, {0.071142, 0.61886}, {0.071643, 0.61682}, {0.072144, 0.61478}, {0.072645, 0.61274}, {0.073146, 0.61071}, {0.073647, 0.60868}, {0.074148, 0.60666}, {0.074649, 0.60464}, {0.07515, 0.60262}, {0.075651, 0.60061}, {0.076152, 0.5986}, {0.076653, 0.59659}, {0.077154, 0.59459}, {0.077655, 0.59259}, {0.078156, 0.59059}, {0.078657, 0.58859}, {0.079158, 0.5866}, {0.079659, 0.58461}, {0.08016, 0.58263}, {0.080661, 0.58065}, {0.081162, 0.57867}, {0.081663, 0.57669}, {0.082164, 0.57472}, {0.082665, 0.57275}, {0.083166, 0.57078}, {0.083667, 0.56881}, {0.084168, 0.56685}, {0.084669, 0.56489}, {0.08517, 0.56294}, {0.085671, 0.56098}, {0.086172, 0.55903}, {0.086673, 0.55708}, {0.087174, 0.55514}, {0.087675, 0.55319}, {0.088176, 0.55125}, {0.088677, 0.54931}, {0.089178, 0.54738}, {0.089679, 0.54545}, {0.09018, 0.54351}, {0.090681, 0.54159}, {0.091182, 0.53966}, {0.091683, 0.53774}, {0.092184, 0.53582}, {0.092685, 0.5339}, {0.093186, 0.53198}, {0.093687, 0.53007}, {0.094188, 0.52816}, {0.094689, 0.52625}, {0.09519, 0.52434}, {0.095691, 0.52244}, {0.096192, 0.52054}, {0.096693, 0.51864}, {0.097194, 0.51674}, {0.097695, 0.51484}, {0.098196, 0.51295}, {0.098697, 0.51106}, {0.099198, 0.50917}, {0.099699, 0.50728}, {0.1002, 0.5054}, {0.1007, 0.50351}, {0.1012, 0.50163}, {0.1017, 0.49975}, {0.1022, 0.49788}, {0.10271, 0.496}, {0.10321, 0.49413}, {0.10371, 0.49226}, {0.10421, 0.49039}, {0.10471, 0.48853}, {0.10521, 0.48666}, {0.10571, 0.4848}, {0.10621, 0.48294}, {0.10671, 0.48108}, {0.10721, 0.47922}, {0.10772, 0.47737}, {0.10822, 0.47551}, {0.10872, 0.47366}, {0.10922, 0.47181}, {0.10972, 0.46997}, {0.11022, 0.46812}, {0.11072, 0.46628}, {0.11122, 0.46443}, {0.11172, 0.46259}, {0.11222, 0.46075}, {0.11273, 0.45892}, {0.11323, 0.45708}, {0.11373, 0.45525}, {0.11423, 0.45342}, {0.11473, 0.45159}, {0.11523, 0.44976}, {0.11573, 0.44793}, {0.11623, 0.44611}, {0.11673, 0.44428}, {0.11723, 0.44246}, {0.11774, 0.44064}, {0.11824, 0.43882}, {0.11874, 0.43701}, {0.11924, 0.43519}, {0.11974, 0.43338}, {0.12024, 0.43157}, {0.12074, 0.42975}, {0.12124, 0.42795}, {0.12174, 0.42614}, {0.12224, 0.42433}, {0.12275, 0.42253}, {0.12325, 0.42073}, {0.12375, 0.41892}, {0.12425, 0.41712}, {0.12475, 0.41533}, {0.12525, 0.41353}, {0.12575, 0.41173}, {0.12625, 0.40994}, {0.12675, 0.40815}, {0.12725, 0.40636}, {0.12776, 0.40457}, {0.12826, 0.40278}, {0.12876, 0.40099}, {0.12926, 0.39921}, {0.12976, 0.39742}, {0.13026, 0.39564}, {0.13076, 0.39386}, {0.13126, 0.39208}, {0.13176, 0.3903}, {0.13226, 0.38853}, {0.13277, 0.38675}, {0.13327, 0.38498}, {0.13377, 0.3832}, {0.13427, 0.38143}, {0.13477, 0.37966}, {0.13527, 0.37789}, {0.13577, 0.37613}, {0.13627, 0.37436}, {0.13677, 0.3726}, {0.13727, 0.37083}, {0.13778, 0.36907}, {0.13828, 0.36731}, {0.13878, 0.36555}, {0.13928, 0.36379}, {0.13978, 0.36203}, {0.14028, 0.36028}, {0.14078, 0.35852}, {0.14128, 0.35677}, {0.14178, 0.35502}, {0.14228, 0.35327}, {0.14279, 0.35152}, {0.14329, 0.34977}, {0.14379, 0.34802}, {0.14429, 0.34628}, {0.14479, 0.34453}, {0.14529, 0.34279}, {0.14579, 0.34105}, {0.14629, 0.33931}, {0.14679, 0.33757}, {0.14729, 0.33583}, {0.1478, 0.33409}, {0.1483, 0.33236}, {0.1488, 0.33062}, {0.1493, 0.32889}, {0.1498, 0.32715}, {0.1503, 0.32542}, {0.1508, 0.32369}, {0.1513, 0.32196}, {0.1518, 0.32024}, {0.1523, 0.31851}, {0.15281, 0.31678}, {0.15331, 0.31506}, {0.15381, 0.31333}, {0.15431, 0.31161}, {0.15481, 0.30989}, {0.15531, 0.30817}, {0.15581, 0.30645}, {0.15631, 0.30473}, {0.15681, 0.30302}, {0.15731, 0.3013}, {0.15782, 0.29959}, {0.15832, 0.29787}, {0.15882, 0.29616}, {0.15932, 0.29445}, {0.15982, 0.29274}, {0.16032, 0.29103}, {0.16082, 0.28932}, {0.16132, 0.28761}, {0.16182, 0.28591}, {0.16232, 0.2842}, {0.16283, 0.2825}, {0.16333, 0.2808}, {0.16383, 0.27909}, {0.16433, 0.27739}, {0.16483, 0.27569}, {0.16533, 0.274}, {0.16583, 0.2723}, {0.16633, 0.2706}, {0.16683, 0.26891}, {0.16733, 0.26721}, {0.16784, 0.26552}, {0.16834, 0.26383}, {0.16884, 0.26213}, {0.16934, 0.26044}, {0.16984, 0.25875}, {0.17034, 0.25707}, {0.17084, 0.25538}, {0.17134, 0.25369}, {0.17184, 0.25201}, {0.17234, 0.25032}, {0.17285, 0.24864}, {0.17335, 0.24696}, {0.17385, 0.24527}, {0.17435, 0.24359}, {0.17485, 0.24191}, {0.17535, 0.24024}, {0.17585, 0.23856}, {0.17635, 0.23688}, {0.17685, 0.23521}, {0.17735, 0.23353}, {0.17786, 0.23186}, {0.17836, 0.23018}, {0.17886, 0.22851}, {0.17936, 0.22684}, {0.17986, 0.22517}, {0.18036, 0.2235}, {0.18086, 0.22183}, {0.18136, 0.22017}, {0.18186, 0.2185}, {0.18236, 0.21684}, {0.18287, 0.21517}, {0.18337, 0.21351}, {0.18387, 0.21185}, {0.18437, 0.21019}, {0.18487, 0.20852}, {0.18537, 0.20687}, {0.18587, 0.20521}, {0.18637, 0.20355}, {0.18687, 0.20189}, {0.18737, 0.20024}, {0.18788, 0.19858}, {0.18838, 0.19693}, {0.18888, 0.19527}, {0.18938, 0.19362}, {0.18988, 0.19197}, {0.19038, 0.19032}, {0.19088, 0.18867}, {0.19138, 0.18702}, {0.19188, 0.18537}, {0.19238, 0.18373}, {0.19289, 0.18208}, {0.19339, 0.18044}, {0.19389, 0.17879}, {0.19439, 0.17715}, {0.19489, 0.17551}, {0.19539, 0.17387}, {0.19589, 0.17223}, {0.19639, 0.17059}, {0.19689, 0.16895}, {0.19739, 0.16731}, {0.1979, 0.16567}, {0.1984, 0.16404}, {0.1989, 0.1624}, {0.1994, 0.16077}, {0.1999, 0.15913}, {0.2004, 0.1575}, {0.2009, 0.15587}, {0.2014, 0.15424}, {0.2019, 0.15261}, {0.2024, 0.15098}, {0.20291, 0.14935}, {0.20341, 0.14772}, {0.20391, 0.1461}, {0.20441, 0.14447}, {0.20491, 0.14285}, {0.20541, 0.14122}, {0.20591, 0.1396}, {0.20641, 0.13798}, {0.20691, 0.13636}, {0.20741, 0.13474}, {0.20792, 0.13312}, {0.20842, 0.1315}, {0.20892, 0.12988}, {0.20942, 0.12826}, {0.20992, 0.12665}, {0.21042, 0.12503}, {0.21092, 0.12342}, {0.21142, 0.1218}, {0.21192, 0.12019}, {0.21242, 0.11858}, {0.21293, 0.11697}, {0.21343, 0.11535}, {0.21393, 0.11375}, {0.21443, 0.11214}, {0.21493, 0.11053}, {0.21543, 0.10892}, {0.21593, 0.10732}, {0.21643, 0.10571}, {0.21693, 0.10411}, {0.21743, 0.1025}, {0.21794, 0.1009}, {0.21844, 0.099297}, {0.21894, 0.097696}, {0.21944, 0.096095}, {0.21994, 0.094496}, {0.22044, 0.092897}, {0.22094, 0.091299}, {0.22144, 0.089702}, {0.22194, 0.088106}, {0.22244, 0.08651}, {0.22295, 0.084915}, {0.22345, 0.083322}, {0.22395, 0.081729}, {0.22445, 0.080136}, {0.22495, 0.078545}, {0.22545, 0.076954}, {0.22595, 0.075365}, {0.22645, 0.073776}, {0.22695, 0.072188}, {0.22745, 0.0706}, {0.22796, 0.069014}, {0.22846, 0.067428}, {0.22896, 0.065843}, {0.22946, 0.064259}, {0.22996, 0.062676}, {0.23046, 0.061093}, {0.23096, 0.059512}, {0.23146, 0.057931}, {0.23196, 0.056351}, {0.23246, 0.054771}, {0.23297, 0.053193}, {0.23347, 0.051615}, {0.23397, 0.050039}, {0.23447, 0.048462}, {0.23497, 0.046887}, {0.23547, 0.045313}, {0.23597, 0.043739}, {0.23647, 0.042166}, {0.23697, 0.040594}, {0.23747, 0.039023}, {0.23798, 0.037453}, {0.23848, 0.035883}, {0.23898, 0.034314}, {0.23948, 0.032746}, {0.23998, 0.031179}, {0.24048, 0.029612}, {0.24098, 0.028047}, {0.24148, 0.026482}, {0.24198, 0.024918}, {0.24248, 0.023354}, {0.24299, 0.021792}, {0.24349, 0.02023}, {0.24399, 0.018669}, {0.24449, 0.017109}, {0.24499, 0.01555}, {0.24549, 0.013991}, {0.24599, 0.012434}, {0.24649, 0.010877}, {0.24699, 0.0093205}, {0.24749, 0.0077651}, {0.248, 0.0062105}, {0.2485, 0.0046567}, {0.249, 0.0031037}, {0.2495, 0.0015514}, {0.25, -1.3765*^-10}}
{{0.000375, 0.9946011788534898}, {0.00075, 0.9899595732365399}, {0.0011250000000000001, 0.9856074145384315}, {0.0015, 0.9814450001309046}, {0.001875, 0.9774248760321216}, {0.0022500000000000003, 0.9735190343424864}, {0.002625, 0.9697089304264408}, {0.003, 0.9659813570227848}, {0.0033750000000000004, 0.9623264190607597}, {0.0037500000000000007, 0.958736420489927}, {0.004125, 0.9552052007950461}, {0.0045000000000000005, 0.9517277146029274}, {0.004875000000000001, 0.9482997522350279}, {0.005250000000000001, 0.9449177466277051}, {0.005625, 0.941578635605045}, {0.006, 0.938279760971045}, {0.0063750000000000005, 0.9350187928734034}, {0.006750000000000001, 0.9317936719843198}, {0.007125000000000001, 0.9286025645375806}, {0.0075, 0.9254438268324876}, {0.007875, 0.9223159768346396}, {0.00825, 0.9192176711821448}, {0.008625, 0.9161476863679555}, {0.009000000000000001, 0.9131049031901669}, {0.009375000000000001, 0.9100882937894157}, {0.009750000000000002, 0.9070969107560616}, {0.010125000000000002, 0.904129877909308}, {0.0105, 0.9011863824388382}, {0.010875000000000001, 0.8982656681658868}, {0.011250000000000001, 0.895367029730945}, {0.011625, 0.8924898075538601}, {0.012, 0.8896333834419322}, {0.012375, 0.8867971767449162}, {0.012750000000000001, 0.8839806409742227}, {0.013125000000000001, 0.881183260818182}, {0.013500000000000002, 0.8784045494969063}, {0.013875000000000002, 0.8756440464096983}, {0.014249999999999999, 0.8729013150355611}, {0.014624999999999999, 0.8701759410535923}, {0.015, 0.8674675306551511}, {0.015375, 0.8647757090238914}, {0.01575, 0.8621001189632473}, {0.016125, 0.8594404196538779}, {0.0165, 0.8567962855260013}, {0.016875, 0.8541674052336103}, {0.01725, 0.8515534807192864}, {0.017625000000000002, 0.848954226359801}, {0.018000000000000002, 0.8463693681839404}, {0.018375000000000002, 0.8437986431550568}, {0.018750000000000003, 0.8412417985117768}, {0.019125000000000003, 0.838698591161062}, {0.019500000000000003, 0.836168787118519}, {0.019875000000000004, 0.8336521609914329}, {0.02025, 0.8311484955005117}, {0.020625, 0.8286575810367718}, {0.021, 0.8261792152503875}, {0.021375, 0.8237132026686618}, {0.021750000000000002, 0.8212593543405754}, {0.022125000000000002, 0.8188174875056411}, {0.022500000000000003, 0.8163874252850009}, {0.022875, 0.8139689963929374}, {0.02325, 0.8115620348671219}, {0.023625, 0.809166379816106}, {0.024, 0.8067818751826874}, {0.024375, 0.8044083695219256}, {0.02475, 0.8020457157926761}, {0.025125, 0.7996937711616381}, {0.025500000000000002, 0.7973523968189731}, {0.025875000000000002, 0.7950214578046628}, {0.026250000000000002, 0.7927008228448198}, {0.026625000000000003, 0.7903903641972558}, {0.027000000000000003, 0.7880899575056513}, {0.027375000000000003, 0.7857994816617375}, {0.027749999999999997, 0.7835188186749447}, {0.028124999999999997, 0.7812478535490155}, {0.028499999999999998, 0.7789864741651211}, {0.028874999999999998, 0.7767345711710565}, {0.029249999999999998, 0.7744920378761236}, {0.029625, 0.7722587701513381}, {0.03, 0.7700346663346261}, {0.030375, 0.7678196271407036}, {0.03075, 0.7656135555753478}, {0.031125, 0.7634163568537959}, {0.0315, 0.761227938323028}, {0.031875, 0.7590482093876995}, {0.03225, 0.7568770814395103}, {0.032625, 0.7547144677898212}, {0.033, 0.7525602836053189}, {0.033375, 0.7504144458465662}, {0.03375, 0.7482768732092795}, {0.034125, 0.7461474860681723}, {0.0345, 0.7440262064232359}, {0.034875, 0.7419129578483219}, {0.035250000000000004, 0.739807665441898}, {0.035625000000000004, 0.7377102557798761}, {0.036000000000000004, 0.7356206568703892}, {0.036375000000000005, 0.7335387981104291}, {0.036750000000000005, 0.7314646102442404}, {0.037125000000000005, 0.7293980253233894}, {0.037500000000000006, 0.7273389766684188}, {0.037875000000000006, 0.725287398832012}, {0.038250000000000006, 0.7232432275635933}, {0.03862500000000001, 0.7212063997752942}, {0.03900000000000001, 0.7191768535092169}, {0.03937500000000001, 0.7171545279059388}, {0.03975, 0.7151393631741961}, {0.040125, 0.7131313005616888}, {0.0405, 0.711130282326964}, {0.040875, 0.7091362517123161}, {0.04125, 0.7071491529176694}, {0.041625, 0.7051689310753911}, {0.042, 0.7031955322259952}, {0.042375, 0.7012289032946992}, {0.04275, 0.6992689920687956}, {0.043125000000000004, 0.6973157471758044}, {0.043500000000000004, 0.6953691180623662}, {0.043875000000000004, 0.6934290549738571}, {0.044250000000000005, 0.6914955089346786}, {0.044625000000000005, 0.689568431729211}, {0.045000000000000005, 0.6876477758833908}, {0.045375, 0.6857334946468874}, {0.04575, 0.6838255419758648}, {0.046125, 0.6819238725162903}, {0.0465, 0.6800284415877784}, {0.046875, 0.6781392051679458}, {0.04725, 0.6762561198772561}, {0.047625, 0.6743791429643331}, {0.048, 0.6725082322917331}, {0.048375, 0.6706433463221477}, {0.04875, 0.6687844441050252}, {0.049125, 0.6669314852635995}, {0.0495, 0.6650844299823014}, {0.049875, 0.6632432389945475}, {0.05025, 0.6614078735708835}, {0.050625, 0.6595782955074785}, {0.051000000000000004, 0.6577544671149523}, {0.051375000000000004, 0.6559363512075176}, {0.051750000000000004, 0.6541239110924415}, {0.052125000000000005, 0.6523171105597987}, {0.052500000000000005, 0.6505159138725165}, {0.052875000000000005, 0.6487202857566945}, {0.053250000000000006, 0.6469301913921973}, {0.053625000000000006, 0.6451455964034997}, {0.054000000000000006, 0.6433664668507879}, {0.05437500000000001, 0.6415927692213007}, {0.05474999999999999, 0.6398244704208983}, {0.05512499999999999, 0.6380615377658656}, {0.055499999999999994, 0.6363039389749272}, {0.055874999999999994, 0.6345516421614734}, {0.056249999999999994, 0.6328046158259928}, {0.056624999999999995, 0.6310628288486961}, {0.056999999999999995, 0.6293262504823399}, {0.057374999999999995, 0.627594850345222}, {0.057749999999999996, 0.6258685984143684}, {0.058124999999999996, 0.6241474650188813}, {0.058499999999999996, 0.6224314208334625}, {0.058875, 0.6207204368720954}, {0.05925, 0.6190144844818818}, {0.059625, 0.617313535337036}, {0.06, 0.6156175614330215}, {0.060375, 0.61392653508083}, {0.06075, 0.6122404289014042}, {0.061125, 0.610559215820188}, {0.0615, 0.6088828690618118}, {0.061875, 0.6072113621449011}, {0.06225, 0.6055446688770091}, {0.062625, 0.6038827633496655}, {0.063, 0.6022256199335463}, {0.063375, 0.6005732132737465}, {0.06375, 0.5989255182851728}, {0.064125, 0.5972825101480295}, {0.0645, 0.5956441643034172}, {0.064875, 0.5940104564490252}, {0.06525, 0.5923813625349232}, {0.065625, 0.590756858759445}, {0.066, 0.5891369215651646}, {0.06637499999999999, 0.5875215276349632}, {0.06675, 0.5859106538881771}, {0.06712499999999999, 0.5843042774768352}, {0.0675, 0.5827023757819756}, {0.06787499999999999, 0.5811049264100417}, {0.06825, 0.5795119071893539}, {0.06862499999999999, 0.5779232961666614}, {0.069, 0.5763390716037616}, {0.06937499999999999, 0.5747592119741942}, {0.06975, 0.5731836959600031}, {0.07012499999999999, 0.5716125024485659}, {0.07050000000000001, 0.5700456105294908}, {0.070875, 0.5684829994915742}, {0.07125000000000001, 0.5669246488198245}, {0.071625, 0.5653705381925435}, {0.07200000000000001, 0.5638206474784673}, {0.072375, 0.5622749567339682}, {0.07275000000000001, 0.5607334462003081}, {0.073125, 0.5591960963009496}, {0.07350000000000001, 0.5576628876389209}, {0.073875, 0.5561338009942292}, {0.07425000000000001, 0.5546088173213288}, {0.074625, 0.5530879177466372}, {0.07500000000000001, 0.5515710835660997}, {0.075375, 0.5500582962427992}, {0.07575000000000001, 0.5485495374046159}, {0.076125, 0.547044788841927}, {0.07650000000000001, 0.5455440325053558}, {0.076875, 0.5440472505035573}, {0.07725000000000001, 0.5425544251010499}, {0.077625, 0.5410655387160876}, {0.07800000000000001, 0.5395805739185693}, {0.078375, 0.5380995134279877}, {0.07875, 0.53662234011142}, {0.079125, 0.5351490369815473}, {0.0795, 0.5336795871947216}, {0.079875, 0.5322139740490555}, {0.08025, 0.5307521809825572}, {0.080625, 0.5292941915712904}, {0.081, 0.5278399895275777}, {0.081375, 0.5263895586982225}, {0.08175, 0.524942883062774}, {0.082125, 0.5234999467318195}, {0.0825, 0.5220607339453026}, {0.082875, 0.5206252290708757}, {0.08325, 0.5191934166022811}, {0.083625, 0.5177652811577576}, {0.084, 0.5163408074784755}, {0.084375, 0.5149199804269986}, {0.08475, 0.5135027849857751}, {0.085125, 0.5120892062556491}, {0.0855, 0.5106792294544011}, {0.085875, 0.5092728399153138}, {0.08625000000000001, 0.5078700230857578}, {0.08662500000000001, 0.5064707645258042}, {0.08700000000000001, 0.5050750499068621}, {0.08737500000000001, 0.5036828650103329}, {0.08775000000000001, 0.5022941957262919}, {0.08812500000000001, 0.5009090280521896}, {0.08850000000000001, 0.49952734809157373}, {0.08887500000000001, 0.49814914205283545}, {0.08925000000000001, 0.49677439624796893}, {0.08962500000000001, 0.4954030970913589}, {0.09000000000000001, 0.49403523109858294}, {0.090375, 0.49267078488523364}, {0.09075, 0.4913097451657601}, {0.091125, 0.48995209875232926}, {0.0915, 0.48859783255370015}, {0.091875, 0.4872469335741241}, {0.09225, 0.4858993889122527}, {0.092625, 0.48455518576007106}, {0.093, 0.4832143114018427}, {0.093375, 0.4818767532130712}, {0.09375, 0.4805424986594812}, {0.094125, 0.4792115352960111}, {0.0945, 0.47788385076582207}, {0.094875, 0.47655943279932533}, {0.09525, 0.4752382692132181}, {0.095625, 0.4739203479095402}, {0.096, 0.47260565687474254}, {0.096375, 0.47129418417876723}, {0.09675, 0.4699859179741439}, {0.097125, 0.46868084649510044}, {0.0975, 0.4673789580566845}, {0.097875, 0.4660802410538979}, {0.09825, 0.46478468396084693}, {0.098625, 0.4634922753299002}, {0.099, 0.46220300379086277}, {0.099375, 0.46091685805016214}, {0.09975, 0.4596338268900405}, {0.100125, 0.45835389916776836}, {0.1005, 0.4570770638148588}, {0.100875, 0.4558033098363019}, {0.10125, 0.45453262630980307}, {0.10162500000000001, 0.4532650023850383}, {0.10200000000000001, 0.452000427282913}, {0.10237500000000001, 0.45073889029484016}, {0.10275000000000001, 0.44948038078201824}, {0.10312500000000001, 0.44822488817472805}, {0.10350000000000001, 0.4469724019716351}, {0.10387500000000001, 0.44572291173910117}, {0.10425000000000001, 0.4444764071105083}, {0.10462500000000001, 0.4432328777855884}, {0.10500000000000001, 0.441992313529765}, {0.10537500000000001, 0.44075470417350315}, {0.10575000000000001, 0.4395200396116675}, {0.10612500000000001, 0.43828830980288846}, {0.10650000000000001, 0.4370595047689394}, {0.10687500000000001, 0.4358336145941214}, {0.10725000000000001, 0.4346106294246521}, {0.10762500000000001, 0.4333905394680704}, {0.10800000000000001, 0.432173334992641}, {0.10837500000000001, 0.430959006326774}, {0.10874999999999999, 0.4297475438584465}, {0.109125, 0.4285389380346346}, {0.10949999999999999, 0.42733317936075343}, {0.109875, 0.426130258400102}, {0.11024999999999999, 0.4249301657733171}, {0.110625, 0.4237328921578354}, {0.11099999999999999, 0.4225384282873571}, {0.111375, 0.42134676495132417}, {0.11174999999999999, 0.42015789299440043}, {0.112125, 0.4189718033159573}, {0.11249999999999999, 0.4177884868695718}, {0.112875, 0.4166079346625233}, {0.11324999999999999, 0.4154301377553019}, {0.113625, 0.4142550872611238}, {0.11399999999999999, 0.41308277434544693}, {0.114375, 0.41191319022549877}, {0.11474999999999999, 0.4107463261698072}, {0.115125, 0.4095821734977364}, {0.11549999999999999, 0.40842072357903114}, {0.115875, 0.4072619678333642}, {0.11624999999999999, 0.40610589772989103}, {0.116625, 0.40495250478680855}, {0.11699999999999999, 0.40380178057092053}, {0.11737500000000001, 0.40265371669720706}, {0.11775, 0.40150830482840083}, {0.11812500000000001, 0.4003655366745671}, {0.1185, 0.3992254039926897}, {0.11887500000000001, 0.3980878985862598}, {0.11925, 0.3969530123048741}, {0.11962500000000001, 0.3958207370438338}, {0.12, 0.3946910647437478}, {0.12037500000000001, 0.3935639873901462}, {0.12075, 0.3924394970130911}, {0.12112500000000001, 0.3913175856867973}, {0.1215, 0.3901982455292565}, {0.12187500000000001, 0.38908146870186167}, {0.12225, 0.38796724740904254}, {0.12262500000000001, 0.38685557389790004}, {0.123, 0.38574644045784934}, {0.12337500000000001, 0.3846398394202597}, {0.12375, 0.3835357631581102}, {0.12412500000000001, 0.382434204085635}, {0.1245, 0.3813351546579866}, {0.12487500000000001, 0.38023860737089266}, {0.12525, 0.3791445547603235}, {0.12562500000000001, 0.37805298940215737}, {0.126, 0.3769639039118552}, {0.12637500000000002, 0.3758772909441348}, {0.12675, 0.37479314319265133}, {0.12712500000000002, 0.3737114533896806}, {0.1275, 0.37263221430580507}, {0.12787500000000002, 0.3715554187496033}, {0.12825, 0.3704810595673459}, {0.12862500000000002, 0.36940912964268935}, {0.129, 0.36833962189637914}, {0.12937500000000002, 0.36727252928595067}, {0.12975, 0.36620784480543955}, {0.13012500000000002, 0.36514556148508814}, {0.1305, 0.3640856723910604}, {0.13087500000000002, 0.3630281706251586}, {0.13125, 0.36197304932454144}, {0.13162500000000002, 0.3609203016614484}, {0.132, 0.35986992084292246}, {0.132375, 0.3588219001105415}, {0.13274999999999998, 0.35777623274014636}, {0.133125, 0.3567329120415781}, {0.1335, 0.3556919313584127}, {0.133875, 0.35465328406770236}, {0.13424999999999998, 0.35361696357971684}, {0.134625, 0.3525829633376887}, {0.135, 0.3515512768175625}, {0.135375, 0.35052189752774365}, {0.13574999999999998, 0.3494948190088536}, {0.136125, 0.3484700348334828}, {0.1365, 0.3474475386059521}, {0.136875, 0.3464273239620719}, {0.13724999999999998, 0.3454093845689038}, {0.137625, 0.34439371412452957}, {0.138, 0.3433803063578169}, {0.138375, 0.3423691550281922}, {0.13874999999999998, 0.3413602539254096}, {0.139125, 0.3403535968693294}, {0.1395, 0.33934917770969464}, {0.139875, 0.33834699032591076}, {0.14024999999999999, 0.3373470286268263}, {0.140625, 0.33634928655051954}, {0.14100000000000001, 0.3353537580640821}, {0.141375, 0.33436043716340835}, {0.14175, 0.3333693178729874}, {0.142125, 0.3323803942456933}, {0.14250000000000002, 0.33139366036258155}, {0.142875, 0.3304091103326845}, {0.14325, 0.3294267382928112}, {0.143625, 0.3284465384073474}, {0.14400000000000002, 0.3274685048680579}, {0.144375, 0.3264926318938932}, {0.14475, 0.3255189137307921}, {0.145125, 0.32454734465149504}, {0.14550000000000002, 0.3235779189553504}, {0.145875, 0.3226106309681275}, {0.14625, 0.32164547504183183}, {0.146625, 0.3206824455545201}, {0.14700000000000002, 0.31972153691011695}, {0.147375, 0.31876274353823586}, {0.14775, 0.31780605989399735}, {0.148125, 0.31685148045785483}, {0.14850000000000002, 0.3158989997354179}, {0.148875, 0.31494861225727566}, {0.14925, 0.3140003125788292}, {0.149625, 0.3130540952801175}, {0.15000000000000002, 0.3121099549656483}, {0.150375, 0.31116788626423386}, {0.15075, 0.31022788382882005}, {0.151125, 0.3092899423363277}, {0.15150000000000002, 0.3083540564874836}, {0.151875, 0.307420221006665}, {0.15225, 0.3064884306417347}, {0.152625, 0.3055586801638872}, {0.15300000000000002, 0.3046309643674887}, {0.153375, 0.3037052780699221}, {0.15375, 0.30278161611143517}, {0.154125, 0.3018599733549845}, {0.15450000000000003, 0.30094034468608744}, {0.154875, 0.3000227250126697}, {0.15525, 0.299107109264919}, {0.155625, 0.2981934923951368}, {0.15600000000000003, 0.29728186937759205}, {0.15637500000000001, 0.29637223520837896}, {0.15675, 0.29546458490526983}, {0.157125, 0.2945589135075777}, {0.1575, 0.2936552160760123}, {0.157875, 0.2927534876925425}, {0.15825, 0.29185372346025706}, {0.158625, 0.2909559185032289}, {0.159, 0.29006006796637807}, {0.159375, 0.2891661670153398}, {0.15975, 0.28827421083632565}, {0.160125, 0.28738419463599874}, {0.1605, 0.28649611364133754}, {0.160875, 0.28560996309950704}, {0.16125, 0.2847257382777322}, {0.161625, 0.2838434344631674}, {0.162, 0.28296304696277197}, {0.162375, 0.2820845711031845}, {0.16275, 0.2812080022305974}, {0.163125, 0.28033333571063546}, {0.1635, 0.27946056692823285}, {0.163875, 0.278589691287511}, {0.16425, 0.27772070421166073}, {0.164625, 0.2768536011428211}, {0.165, 0.27598837754196315}, {0.165375, 0.2751250288887719}, {0.16575, 0.27426355068152874}, {0.166125, 0.27340393843700106}, {0.1665, 0.2725461876903228}, {0.166875, 0.27169029399488553}, {0.16725, 0.270836252922223}, {0.167625, 0.2699840600619028}, {0.168, 0.2691337110214138}, {0.168375, 0.2682852014260584}, {0.16875, 0.2674385269188424}, {0.169125, 0.2665936831603708}, {0.1695, 0.26575066582873585}, {0.169875, 0.2649094706194166}, {0.17025, 0.26407009324516917}, {0.170625, 0.26323252943592834}, {0.171, 0.2623967749386982}, {0.171375, 0.2615628255174549}, {0.17175, 0.26073067695304286}, {0.172125, 0.25990032504307226}, {0.17250000000000001, 0.25907176560182354}, {0.172875, 0.2582449944601455}, {0.17325000000000002, 0.25742000746535676}, {0.173625, 0.25659680048114963}, {0.17400000000000002, 0.25577536938749335}, {0.174375, 0.2549557100805382}, {0.17475000000000002, 0.25413781847251826}, {0.175125, 0.25332169049166087}, {0.17550000000000002, 0.2525073220820895}, {0.175875, 0.2516947092037336}, {0.17625000000000002, 0.25088384783223394}, {0.176625, 0.2500747339588547}, {0.17700000000000002, 0.24926736359038837}, {0.177375, 0.24846173274906969}, {0.17775000000000002, 0.2476578374724845}, {0.178125, 0.2468556738134815}, {0.17850000000000002, 0.24605523784008398}, {0.178875, 0.24525652563540534}, {0.17925000000000002, 0.24445953329755787}, {0.179625, 0.24366425693957194}, {0.18000000000000002, 0.24287069268930694}, {0.180375, 0.24207883668936914}, {0.18075, 0.24128868509702817}, {0.18112499999999998, 0.24050023408413113}, {0.1815, 0.23971347983702307}, {0.181875, 0.23892841855646396}, {0.18225, 0.23814504645754697}, {0.18262499999999998, 0.23736335976961898}, {0.183, 0.23658335473619974}, {0.183375, 0.23580502761490196}, {0.18375, 0.2350283746773547}, {0.18412499999999998, 0.23425339220912278}, {0.1845, 0.23348007650962965}, {0.184875, 0.23270842389208246}, {0.18525, 0.23193843068339248}, {0.18562499999999998, 0.23117009322410276}, {0.186, 0.23040340786830882}, {0.186375, 0.22963837098358741}, {0.18675, 0.22887497895092124}, {0.18712499999999999, 0.22811322816462476}, {0.1875, 0.22735311503227118}, {0.18787500000000001, 0.22659463597462115}, {0.18825, 0.22583778742554994}, {0.188625, 0.2250825658319755}, {0.189, 0.22432896765378896}, {0.18937500000000002, 0.22357698936378245}, {0.18975, 0.22282662744758142}, {0.190125, 0.22207787840357396}, {0.1905, 0.22133073874284137}, {0.19087500000000002, 0.22058520498909195}, {0.19125, 0.21984127367858997}, {0.191625, 0.21909894136009256}, {0.192, 0.21835820459477873}, {0.19237500000000002, 0.21761905995618647}, {0.19275, 0.21688150403014372}, {0.193125, 0.21614553341470555}, {0.1935, 0.21541114472008815}, {0.19387500000000002, 0.21467833456860363}, {0.19425, 0.21394709959459823}, {0.194625, 0.21321743644438662}, {0.195, 0.21248934177618906}, {0.19537500000000002, 0.21176281226007143}, {0.19575, 0.211037844577878}, {0.196125, 0.21031443542317652}, {0.1965, 0.20959258150118898}, {0.19687500000000002, 0.20887227952873788}, {0.19725, 0.20815352623418182}, {0.197625, 0.20743631835735643}, {0.198, 0.2067206526495149}, {0.19837500000000002, 0.2060065258732695}, {0.19875, 0.20529393480253155}, {0.199125, 0.20458287622245286}, {0.1995, 0.20387334692937054}, {0.19987500000000002, 0.20316534373074613}, {0.20025, 0.20245886344511121}, {0.200625, 0.2017539029020079}, {0.201, 0.20105045894193552}, {0.20137500000000003, 0.20034852841629247}, {0.20175, 0.19964810818732226}, {0.202125, 0.19894919512805598}, {0.2025, 0.1982517861222608}, {0.20287500000000003, 0.19755587806438357}, {0.20325000000000001, 0.19686146785949643}, {0.203625, 0.19616855242324416}, {0.20400000000000001, 0.1954771286817909}, {0.20437500000000003, 0.19478719357176644}, {0.20475000000000002, 0.19409874404021532}, {0.205125, 0.1934117770445405}, {0.20550000000000002, 0.19272628955245863}, {0.20587500000000003, 0.1920422785419411}, {0.20625000000000002, 0.19135974100116737}, {0.206625, 0.1906786739284727}, {0.20700000000000002, 0.1899990743322988}, {0.20737500000000003, 0.1893209392311419}, {0.20775000000000002, 0.18864426565350456}, {0.208125, 0.18796905063784508}, {0.20850000000000002, 0.1872952912325292}, {0.20887500000000003, 0.18662298449578163}, {0.20925000000000002, 0.18595212749563528}, {0.209625, 0.185282717309887}, {0.21000000000000002, 0.18461475102604585}, {0.21037500000000003, 0.1839482257412881}, {0.21075000000000002, 0.18328313856240963}, {0.211125, 0.18261948660577776}, {0.21150000000000002, 0.1819572669972862}, {0.21187500000000004, 0.18129647687230777}, {0.21225000000000002, 0.18063711337565036}, {0.212625, 0.17997917366150773}, {0.21300000000000002, 0.17932265489341703}, {0.21337500000000004, 0.1786675542442131}, {0.21375000000000002, 0.1780138688959838}, {0.214125, 0.177361596040025}, {0.21450000000000002, 0.1767107328767965}, {0.21487500000000004, 0.17606127661587823}, {0.21525000000000002, 0.17541322447592722}, {0.215625, 0.17476657368463333}, {0.21600000000000003, 0.1741213214786761}, {0.21637500000000004, 0.17347746510368367}, {0.21675, 0.17283500181418887}, {0.21712499999999998, 0.17219392887358653}, {0.21749999999999997, 0.17155424355409243}, {0.21787499999999999, 0.17091594313670222}, {0.21825, 0.17027902491114766}, {0.21862499999999999, 0.16964348617585845}, {0.21899999999999997, 0.1690093242379196}, {0.219375, 0.16837653641302985}, {0.21975, 0.16774512002546493}, {0.220125, 0.16711507240803258}, {0.22049999999999997, 0.16648639090203643}, {0.220875, 0.16585907285723422}, {0.22125, 0.16523311563180054}, {0.221625, 0.16460851659228637}, {0.22199999999999998, 0.16398527311357847}, {0.222375, 0.16336338257886518}, {0.22275, 0.16274284237959247}, {0.223125, 0.1621236499154317}, {0.22349999999999998, 0.16150580259423752}, {0.223875, 0.16088929783201045}, {0.22425, 0.16027413305286342}, {0.224625, 0.15966030568897693}, {0.22499999999999998, 0.1590478131805717}, {0.225375, 0.15843665297586385}, {0.22575, 0.1578268225310322}, {0.226125, 0.15721831931018082}, {0.22649999999999998, 0.15661114078530547}, {0.226875, 0.15600528443625228}, {0.22725, 0.15540074775068846}, {0.227625, 0.154797528224063}, {0.22799999999999998, 0.1541956233595716}, {0.228375, 0.1535950306681233}, {0.22875, 0.15299574766830482}, {0.229125, 0.15239777188634607}, {0.22949999999999998, 0.151801100856086}, {0.229875, 0.1512057321189375}, {0.23025, 0.150611663223855}, {0.230625, 0.15001889172729976}, {0.23099999999999998, 0.14942741519320624}, {0.231375, 0.14883723119295067}, {0.23175, 0.14824833730531384}, {0.232125, 0.1476607311164524}, {0.23249999999999998, 0.147074410219864}, {0.232875, 0.1464893722163556}, {0.23325, 0.14590561471400987}, {0.233625, 0.14532313532815433}, {0.23399999999999999, 0.14474193168132987}, {0.234375, 0.1441620014032563}, {0.23475000000000001, 0.14358334213080348}, {0.235125, 0.14300595150795958}, {0.2355, 0.14242982718579889}, {0.235875, 0.14185496682245047}, {0.23625000000000002, 0.14128136808306913}, {0.236625, 0.14070902863980272}, {0.237, 0.14013794617176356}, {0.237375, 0.13956811836499705}, {0.23775000000000002, 0.13899954291245065}, {0.238125, 0.1384322175139474}, {0.2385, 0.13786613987615115}, {0.238875, 0.13730130771254112}, {0.23925000000000002, 0.13673771874338025}, {0.239625, 0.13617537069568741}, {0.24, 0.13561426130320653}, {0.240375, 0.13505438830638017}, {0.24075000000000002, 0.13449574945231824}, {0.241125, 0.13393834249476955}, {0.2415, 0.1333821651940965}, {0.241875, 0.13282721531724428}, {0.24225000000000002, 0.13227349063771165}, {0.242625, 0.13172098893552597}, {0.243, 0.1311697079972134}, {0.243375, 0.13061964561577222}, {0.24375000000000002, 0.13007079959064427}, {0.244125, 0.1295231677276898}, {0.2445, 0.12897674783915836}, {0.244875, 0.12843153774366134}, {0.24525000000000002, 0.12788753526614816}, {0.245625, 0.12734473823787607}, {0.246, 0.12680314449638663}, {0.246375, 0.12626275188547598}, {0.24675000000000002, 0.12572355825517278}, {0.247125, 0.12518556146170812}, {0.2475, 0.12464875936749231}, {0.247875, 0.1241131498410879}, {0.24825000000000003, 0.12357873075718451}, {0.248625, 0.123045499996572}, {0.249, 0.1225134554461178}, {0.249375, 0.12198259499873898}, {0.24975000000000003, 0.12145291655337909}}
{{0.000375, 0.9945969217050957}, {0.00075, 0.9899440463652944}, {0.0011250000000000001, 0.985574456870073}, {0.0015, 0.9813889048557197}, {0.001875, 0.9773402540163619}, {0.0022500000000000003, 0.9734007417079067}, {0.002625, 0.9695520233310235}, {0.003, 0.9657810606529142}, {0.0033750000000000004, 0.9620781050145374}, {0.0037500000000000007, 0.9584355895382828}, {0.004125, 0.9548474692997744}, {0.0045000000000000005, 0.9513088035359185}, {0.004875000000000001, 0.9478154781144661}, {0.005250000000000001, 0.9443640139080608}, {0.005625, 0.9409514301960175}, {0.006, 0.9375751446508254}, {0.0063750000000000005, 0.9342328984225189}, {0.006750000000000001, 0.9309226989086526}, {0.007125000000000001, 0.9276427752793064}, {0.0075, 0.924391543389661}, {0.007875, 0.9211675777264589}, {0.00825, 0.9179695887092527}, {0.008625, 0.9147964041265757}, {0.009000000000000001, 0.9116469538062131}, {0.009375000000000001, 0.908520256844488}, {0.009750000000000002, 0.9054154108818381}, {0.010125000000000002, 0.9023315830305215}, {0.0105, 0.899268002148031}, {0.010875000000000001, 0.8962239522155775}, {0.011250000000000001, 0.8931987666308613}, {0.011625, 0.8901918232625659}, {0.012, 0.8872025401435745}, {0.012375, 0.8842303717030038}, {0.012750000000000001, 0.8812748054553339}, {0.013125000000000001, 0.8783353590793527}, {0.013500000000000002, 0.8754115778311748}, {0.013875000000000002, 0.872503032244901}, {0.014249999999999999, 0.8696093160820142}, {0.014624999999999999, 0.8667300444967605}, {0.015, 0.8638648523898059}, {0.015375, 0.8610133929266167}, {0.01575, 0.8581753362004646}, {0.016125, 0.8553503680228272}, {0.0165, 0.8525381888263628}, {0.016875, 0.8497385126676613}, {0.01725, 0.8469510663186748}, {0.017625000000000002, 0.8441755884371895}, {0.018000000000000002, 0.8414118288079223}, {0.018375000000000002, 0.8386595476468834}, {0.018750000000000003, 0.8359185149625465}, {0.019125000000000003, 0.8331885099681431}, {0.019500000000000003, 0.8304693205400664}, {0.019875000000000004, 0.8277607427179497}, {0.02025, 0.825062580242488}, {0.020625, 0.8223746441275028}, {0.021, 0.81969675226314}, {0.021375, 0.8170287290474181}, {0.021750000000000002, 0.8143704050436394}, {0.022125000000000002, 0.8117216166614354}, {0.022500000000000003, 0.8090822058594382}, {0.022875, 0.8064520198677836}, {0.02325, 0.8038309109288104}, {0.023625, 0.8012187360544951}, {0.024, 0.7986153567992899}, {0.024375, 0.7960206390471616}, {0.02475, 0.7934344528117387}, {0.025125, 0.7908566720485729}, {0.025500000000000002, 0.7882871744786104}, {0.025875000000000002, 0.7857258414220509}, {0.026250000000000002, 0.7831725576418378}, {0.026625000000000003, 0.7806272111960949}, {0.027000000000000003, 0.7780896932988769}, {0.027375000000000003, 0.7755598981886574}, {0.027749999999999997, 0.7730377230040255}, {0.028124999999999997, 0.7705230676660996}, {0.028499999999999998, 0.7680158347672175}, {0.028874999999999998, 0.7655159294654821}, {0.029249999999999998, 0.7630232593847883}, {0.029625, 0.7605377345199765}, {0.03, 0.7580592671467891}, {0.030375, 0.7555877717363304}, {0.03075, 0.7531231648737506}, {0.031125, 0.7506653651808975}, {0.0315, 0.7482142932426952}, {0.031875, 0.7457698715370309}, {0.03225, 0.7433320243679397}, {0.032625, 0.7409006778018986}, {0.033, 0.7384757596070491}, {0.033375, 0.7360571991951832}, {0.03375, 0.7336449275663371}, {0.034125, 0.7312388772558469}, {0.0345, 0.7288389822837329}, {0.034875, 0.7264451781062838}, {0.035250000000000004, 0.7240574015697248}, {0.035625000000000004, 0.7216755908658554}, {0.036000000000000004, 0.7192996854895575}, {0.036375000000000005, 0.7169296261980722}, {0.036750000000000005, 0.7145653549719583}, {0.037125000000000005, 0.7122068149776417}, {0.037500000000000006, 0.7098539505314801}, {0.037875000000000006, 0.7075067070652659}, {0.038250000000000006, 0.705165031093092}, {0.03862500000000001, 0.7028288701795214}, {0.03900000000000001, 0.7004981729089896}, {0.03937500000000001, 0.6981728888563861}, {0.03975, 0.6958529685587554}, {0.040125, 0.6935383634880665}, {0.0405, 0.6912290260250008}, {0.040875, 0.68892490943371}, {0.04125, 0.6866259678375013}, {0.041625, 0.6843321561954058}, {0.042, 0.6820434302795928}, {0.042375, 0.6797597466535896}, {0.04275, 0.677481062651272}, {0.043125000000000004, 0.6752073363565936}, {0.043500000000000004, 0.6729385265840189}, {0.043875000000000004, 0.6706745928596318}, {0.044250000000000005, 0.6684154954028898}, {0.044625000000000005, 0.6661611951089967}, {0.045000000000000005, 0.6639116535318672}, {0.045375, 0.6616668328676616}, {0.04575, 0.6594266959388615}, {0.046125, 0.6571912061788707}, {0.0465, 0.6549603276171156}, {0.046875, 0.652734024864626}, {0.04725, 0.6505122631000773}, {0.047625, 0.6482950080562768}, {0.048, 0.6460822260070751}, {0.048375, 0.6438738837546862}, {0.04875, 0.6416699486174011}, {0.049125, 0.6394703884176794}, {0.0495, 0.6372751714706051}, {0.049875, 0.635084266572691}, {0.05025, 0.632897642991021}, {0.050625, 0.6307152704527164}, {0.051000000000000004, 0.6285371191347131}, {0.051375000000000004, 0.6263631596538414}, {0.051750000000000004, 0.6241933630571939}, {0.052125000000000005, 0.6220277008127731}, {0.052500000000000005, 0.6198661448004088}, {0.052875000000000005, 0.617708667302934}, {0.053250000000000006, 0.6155552409976113}, {0.053625000000000006, 0.6134058389478017}, {0.054000000000000006, 0.6112604345948656}, {0.05437500000000001, 0.609119001750289}, {0.05474999999999999, 0.6069815145880273}, {0.05512499999999999, 0.6048479476370572}, {0.055499999999999994, 0.602718275774135}, {0.055874999999999994, 0.6005924742167457}, {0.056249999999999994, 0.598470518516246}, {0.056624999999999995, 0.5963523845511864}, {0.056999999999999995, 0.5942380485208135}, {0.057374999999999995, 0.5921274869387401}, {0.057749999999999996, 0.5900206766267836}, {0.058124999999999996, 0.587917594708963}, {0.058499999999999996, 0.5858182186056504}, {0.058875, 0.5837225260278742}, {0.05925, 0.5816304949717656}, {0.059625, 0.5795421037131465}, {0.06, 0.5774573308022544}, {0.060375, 0.5753761550585972}, {0.06075, 0.5732985555659373}, {0.061125, 0.5712245116674002}, {0.0615, 0.5691540029607005}, {0.061875, 0.5670870092934879}, {0.06225, 0.5650235107588022}, {0.062625, 0.5629634876906413}, {0.063, 0.560906920659633}, {0.063375, 0.5588537904688109}, {0.06375, 0.5568040781494901}, {0.064125, 0.5547577649572402}, {0.0645, 0.5527148323679518}, {0.064875, 0.5506752620739946}, {0.06525, 0.5486390359804657}, {0.065625, 0.5466061362015222}, {0.066, 0.5445765450567988}, {0.06637499999999999, 0.5425502450679063}, {0.06675, 0.5405272189550099}, {0.06712499999999999, 0.5385074496334838}, {0.0675, 0.5364909202106407}, {0.06787499999999999, 0.5344776139825337}, {0.06825, 0.5324675144308297}, {0.06862499999999999, 0.5304606052197514}, {0.069, 0.5284568701930837}, {0.06937499999999999, 0.5264562933712504}, {0.06975, 0.524458858948448}, {0.07012499999999999, 0.5224645512898461}, {0.07050000000000001, 0.5204733549288444}, {0.070875, 0.5184852545643905}, {0.07125000000000001, 0.516500235058352}, {0.071625, 0.5145182814329463}, {0.07200000000000001, 0.5125393788682229}, {0.072375, 0.5105635126995987}, {0.07275000000000001, 0.5085906684154422}, {0.073125, 0.5066208316547129}, {0.07350000000000001, 0.5046539882046424}, {0.073875, 0.5026901239984682}, {0.07425000000000001, 0.5007292251132103}, {0.074625, 0.49877127776749397}, {0.07500000000000001, 0.4968162683194162}, {0.075375, 0.49486418326445536}, {0.07575000000000001, 0.4929150092334208}, {0.076125, 0.49096873299044513}, {0.07650000000000001, 0.4890253414310139}, {0.076875, 0.4870848215800366}, {0.07725000000000001, 0.48514716058995183}, {0.077625, 0.4832123457388733}, {0.07800000000000001, 0.48128036442876754}, {0.078375, 0.47935120418367083}, {0.07875, 0.4774248526479356}, {0.079125, 0.47550129758451487}, {0.0795, 0.4735805268732762}, {0.079875, 0.471662528509348}, {0.08025, 0.4697472906014981}, {0.080625, 0.4678348013705414}, {0.081, 0.4659250491477766}, {0.081375, 0.46401802237345446}, {0.08175, 0.46211370959527126}, {0.082125, 0.4602120994668922}, {0.0825, 0.45831318074649996}, {0.082875, 0.45641694229537155}, {0.08325, 0.45452337307647883}, {0.083625, 0.4526324621531165}, {0.084, 0.45074419868755233}, {0.084375, 0.44885857193970347}, {0.08475, 0.44697557126583526}, {0.085125, 0.4450951861172838}, {0.0855, 0.4432174060391995}, {0.085875, 0.44134222066931494}, {0.08625000000000001, 0.4394696197367322}, {0.08662500000000001, 0.4375995930607327}, {0.08700000000000001, 0.43573213054960647}, {0.08737500000000001, 0.4338672221995027}, {0.08775000000000001, 0.4320048580932999}, {0.08812500000000001, 0.43014502839949376}, {0.08850000000000001, 0.4282877233711067}, {0.08887500000000001, 0.4264329333446133}, {0.08925000000000001, 0.4245806487388855}, {0.08962500000000001, 0.422730860054155}, {0.09000000000000001, 0.42088355787099285}, {0.090375, 0.41903873284930626}, {0.09075, 0.417196375727352}, {0.091125, 0.41535647732076647}, {0.0915, 0.4135190285216112}, {0.091875, 0.4116840202974339}, {0.09225, 0.409851443690346}, {0.092625, 0.4080212898161129}, {0.093, 0.4061935498632622}, {0.093375, 0.4043682150922032}, {0.09375, 0.40254527683436225}, {0.094125, 0.4007247264913317}, {0.0945, 0.398906555534032}, {0.094875, 0.3970907555018879}, {0.09525, 0.3952773180020161}, {0.095625, 0.39346623470842806}, {0.096, 0.3916574973612427}, {0.096375, 0.3898510977659136}, {0.09675, 0.38804702779246725}, {0.097125, 0.3862452793747527}, {0.0975, 0.38444584450970354}, {0.097875, 0.38264871525661115}, {0.09825, 0.380853883736409}, {0.098625, 0.3790613421309668}, {0.099, 0.3772710826823981}, {0.099375, 0.37548309769237526}, {0.09975, 0.3736973795214566}, {0.100125, 0.3719139205884236}, {0.1005, 0.3701327133696274}, {0.100875, 0.3683537503983447}, {0.10125, 0.36657702426414535}, {0.10162500000000001, 0.36480252761226645}, {0.10200000000000001, 0.36303025314299747}, {0.10237500000000001, 0.3612601936110746}, {0.10275000000000001, 0.3594923418250826}, {0.10312500000000001, 0.35772669064686624}, {0.10350000000000001, 0.35596323299095134}, {0.10387500000000001, 0.35420196182397146}, {0.10425000000000001, 0.35244287016410547}, {0.10462500000000001, 0.35068595108052236}, {0.10500000000000001, 0.3489311976928332}, {0.10537500000000001, 0.3471786031705525}, {0.10575000000000001, 0.34542816073256566}, {0.10612500000000001, 0.3436798636466051}, {0.10650000000000001, 0.34193370522873323}, {0.10687500000000001, 0.340189678842833}, {0.10725000000000001, 0.33844777790010516}, {0.10762500000000001, 0.33670799585857325}, {0.10800000000000001, 0.3349703262225944}, {0.10837500000000001, 0.33323476254237894}, {0.10874999999999999, 0.33150129841351417}, {0.109125, 0.3297699274764955}, {0.10949999999999999, 0.3280406434162665}, {0.109875, 0.32631343996176065}, {0.11024999999999999, 0.3245883108854537}, {0.110625, 0.3228652500029192}, {0.11099999999999999, 0.321144251172392}, {0.111375, 0.31942530829433535}, {0.11174999999999999, 0.31770841531101757}, {0.112125, 0.31599356620608965}, {0.11249999999999999, 0.31428075500417296}, {0.112875, 0.31256997577044887}, {0.11324999999999999, 0.31086122261025684}, {0.113625, 0.30915448966869474}, {0.11399999999999999, 0.307449771130228}, {0.114375, 0.30574706121830053}, {0.11474999999999999, 0.3040463541949533}, {0.115125, 0.3023476443604458}, {0.11549999999999999, 0.30065092605288457}, {0.115875, 0.2989561936478542}, {0.11624999999999999, 0.29726344155805573}, {0.116625, 0.2955726642329475}, {0.11699999999999999, 0.29388385615839163}, {0.11737500000000001, 0.29219701185630453}, {0.11775, 0.29051212588431363}, {0.11812500000000001, 0.2888291928354152}, {0.1185, 0.2871482073376397}, {0.11887500000000001, 0.28546916405371936}, {0.11925, 0.28379205768076154}, {0.11962500000000001, 0.2821168829499241}, {0.12, 0.2804436346260969}, {0.12037500000000001, 0.2787723075075863}, {0.12075, 0.277102896425804}, {0.12112500000000001, 0.2754353962449586}, {0.1215, 0.27376980186175337}, {0.12187500000000001, 0.2721061082050841}, {0.12225, 0.270444310235745}, {0.12262500000000001, 0.2687844029461347}, {0.123, 0.26712638135996825}, {0.12337500000000001, 0.26547024053198964}, {0.12375, 0.26381597554769254}, {0.12412500000000001, 0.26216358152303854}, {0.1245, 0.26051305360418486}, {0.12487500000000001, 0.2588643869672098}, {0.12525, 0.2572175768178463}, {0.12562500000000001, 0.25557261839121403}, {0.126, 0.2539295069515597}, {0.12637500000000002, 0.2522882377919957}, {0.12675, 0.25064880623424535}, {0.12712500000000002, 0.24901120762838913}, {0.1275, 0.24737543735261525}, {0.12787500000000002, 0.24574149081297114}, {0.12825, 0.2441093634431215}, {0.12862500000000002, 0.24247905070410436}, {0.129, 0.24085054808409467}, {0.12937500000000002, 0.23922385109816668}, {0.12975, 0.23759895528806252}, {0.13012500000000002, 0.23597585622196082}, {0.1305, 0.2343545494942494}, {0.13087500000000002, 0.23273503072529966}, {0.13125, 0.23111729556124527}, {0.13162500000000002, 0.2295013396737604}, {0.132, 0.22788715875984422}, {0.132375, 0.22627474854160445}, {0.13274999999999998, 0.22466410476604604}, {0.133125, 0.22305522320485927}, {0.1335, 0.22144809965421408}, {0.133875, 0.21984272993455345}, {0.13424999999999998, 0.21823910989038997}, {0.134625, 0.21663723539010593}, {0.135, 0.21503710232575424}, {0.135375, 0.2134387066128619}, {0.13574999999999998, 0.211842044190236}, {0.136125, 0.21024711101977145}, {0.1365, 0.20865390308626086}, {0.136875, 0.2070624163972078}, {0.13724999999999998, 0.2054726469826389}, {0.137625, 0.20388459089492195}, {0.138, 0.2022982442085831}, {0.138375, 0.2007136030201283}, {0.13874999999999998, 0.19913066344786312}, {0.139125, 0.19754942163171885}, {0.1395, 0.1959698737330785}, {0.139875, 0.19439201593460298}, {0.14024999999999999, 0.1928158444400625}, {0.140625, 0.19124135547416687}, {0.14100000000000001, 0.18966854528239996}, {0.141375, 0.1880974101308538}, {0.14175, 0.1865279463060655}, {0.142125, 0.18496015011485645}, {0.14250000000000002, 0.18339401788417264}, {0.142875, 0.18182954596092582}, {0.14325, 0.18026673071183674}, {0.143625, 0.17870556852328234}, {0.14400000000000002, 0.17714605580114107}, {0.144375, 0.175588188970642}, {0.14475, 0.17403196447621405}, {0.145125, 0.17247737878133818}, {0.14550000000000002, 0.17092442836840105}, {0.145875, 0.16937310973854902}, {0.14625, 0.16782341941154388}, {0.146625, 0.16627535392562143}, {0.14700000000000002, 0.16472890983735}, {0.147375, 0.1631840837214913}, {0.14775, 0.16164087217086176}, {0.148125, 0.16009927179619632}, {0.14850000000000002, 0.15855927922601365}, {0.148875, 0.15702089110648132}, {0.14925, 0.15548410410128355}, {0.149625, 0.15394891489148987}, {0.15000000000000002, 0.15241532017542603}, {0.150375, 0.1508833166685446}, {0.15075, 0.1493529011032978}, {0.151125, 0.14782407022901123}, {0.15150000000000002, 0.14629682081175965}, {0.151875, 0.1447711496342433}, {0.15225, 0.1432470534956649}, {0.152625, 0.1417245292116096}, {0.15300000000000002, 0.140203573613924}, {0.153375, 0.13868418355059775}, {0.15375, 0.13716635588564652}, {0.154125, 0.13565008749899476}, {0.15450000000000003, 0.13413537528636088}, {0.154875, 0.13262221615914271}, {0.15525, 0.13111060704430455}, {0.155625, 0.1296005448842653}, {0.15600000000000003, 0.12809202663678732}, {0.15637500000000001, 0.12658504927486747}, {0.15675, 0.12507960978662658}, {0.157125, 0.12357570517520311}, {0.1575, 0.12207333245864582}, {0.157875, 0.12057248866980896}, {0.15825, 0.11907317085624602}, {0.158625, 0.11757537608010782}, {0.159, 0.11607910141803779}, {0.159375, 0.11458434396107253}, {0.15975, 0.11309110081453899}, {0.160125, 0.11159936909795587}, {0.1605, 0.11010914594493393}, {0.160875, 0.10862042850307829}, {0.16125, 0.10713321393389252}, {0.161625, 0.10564749941268026}, {0.162, 0.10416328212845138}, {0.162375, 0.10268055928382813}, {0.16275, 0.10119932809494958}, {0.163125, 0.09971958579138152}, {0.1635, 0.09824132961602239}, {0.163875, 0.09676455682501406}, {0.16425, 0.09528926468765053}, {0.164625, 0.09381545048628936}, {0.165, 0.09234311151626273}, {0.165375, 0.09087224508579084}, {0.16575, 0.08940284851589264}, {0.166125, 0.08793491914030283}, {0.1665, 0.08646845430538386}, {0.166875, 0.08500345137004361}, {0.16725, 0.08353990770564979}, {0.167625, 0.08207782069594782}, {0.168, 0.08061718773697912}, {0.168375, 0.07915800623699798}, {0.16875, 0.07770027361639165}, {0.169125, 0.0762439873076014}, {0.1695, 0.07478914475504073}, {0.169875, 0.0733357434150187}, {0.17025, 0.07188378075566049}, {0.170625, 0.070433254256832}, {0.171, 0.0689841614100607}, {0.171375, 0.0675364997184622}, {0.17175, 0.06609026669666307}, {0.172125, 0.06464545987072778}, {0.17250000000000001, 0.06320207677808265}, {0.172875, 0.061760114967445046}, {0.17325000000000002, 0.060319571998749155}, {0.173625, 0.058880445443073914}, {0.17400000000000002, 0.05744273288257218}, {0.174375, 0.056006431910400445}, {0.17475000000000002, 0.054571540130646135}, {0.175125, 0.05313805515826164}, {0.17550000000000002, 0.05170597461899196}, {0.175875, 0.050275296149309034}, {0.17625000000000002, 0.048846017396341423}, {0.176625, 0.04741813601780953}, {0.17700000000000002, 0.04599164968195679}, {0.177375, 0.04456655606748483}, {0.17775000000000002, 0.043142852863487846}, {0.178125, 0.041720537769387445}, {0.17850000000000002, 0.0402996084948668}, {0.178875, 0.038880062759810374}, {0.17925000000000002, 0.03746189829423596}, {0.179625, 0.03604511283823575}, {0.18000000000000002, 0.03462970414191191}, {0.180375, 0.03321566996531555}, {0.18075, 0.03180300807838454}, {0.18112499999999998, 0.030391716260884327}, {0.1815, 0.028981792302346543}, {0.181875, 0.027573234002009173}, {0.18225, 0.02616603916875837}, {0.18262499999999998, 0.02476020562106862}, {0.183, 0.02335573118694434}, {0.183375, 0.021952613703863477}, {0.18375, 0.020550851018718785}, {0.18412499999999998, 0.01915044098776153}, {0.1845, 0.017751381476544426}, {0.184875, 0.016353670359867123}, {0.18525, 0.014957305521719477}, {0.18562499999999998, 0.013562284855227591}, {0.186, 0.01216860626259686}, {0.186375, 0.010776267655061456}, {0.18675, 0.009385266952827598}, {0.18712499999999999, 0.007995602085021702}, {0.1875, 0.006607270989637426}, {0.18787500000000001, 0.0052202716134823746}, {0.18825, 0.0038346019121278108}, {0.188625, 0.002450259849854919}, {0.189, 0.0010672433996055108}, {0.18937500000000002, 0}, {0.18975, 0}, {0.190125, 0}, {0.1905, 0}, {0.19087500000000002, 0}, {0.19125, 0}, {0.191625, 0}, {0.192, 0}, {0.19237500000000002, 0}, {0.19275, 0}, {0.193125, 0}, {0.1935, 0}, {0.19387500000000002, 0}, {0.19425, 0}, {0.194625, 0}, {0.195, 0}, {0.19537500000000002, 0}, {0.19575, 0}, {0.196125, 0}, {0.1965, 0}, {0.19687500000000002, 0}, {0.19725, 0}, {0.197625, 0}, {0.198, 0}, {0.19837500000000002, 0}, {0.19875, 0}, {0.199125, 0}, {0.1995, 0}, {0.19987500000000002, 0}, {0.20025, 0}, {0.200625, 0}, {0.201, 0}, {0.20137500000000003, 0}, {0.20175, 0}, {0.202125, 0}, {0.2025, 0}, {0.20287500000000003, 0}, {0.20325000000000001, 0}, {0.203625, 0}, {0.20400000000000001, 0}, {0.20437500000000003, 0}, {0.20475000000000002, 0}, {0.205125, 0}, {0.20550000000000002, 0}, {0.20587500000000003, 0}, {0.20625000000000002, 0}, {0.206625, 0}, {0.20700000000000002, 0}, {0.20737500000000003, 0}, {0.20775000000000002, 0}, {0.208125, 0}, {0.20850000000000002, 0}, {0.20887500000000003, 0}, {0.20925000000000002, 0}, {0.209625, 0}, {0.21000000000000002, 0}, {0.21037500000000003, 0}, {0.21075000000000002, 0}, {0.211125, 0}, {0.21150000000000002, 0}, {0.21187500000000004, 0}, {0.21225000000000002, 0}, {0.212625, 0}, {0.21300000000000002, 0}, {0.21337500000000004, 0}, {0.21375000000000002, 0}, {0.214125, 0}, {0.21450000000000002, 0}, {0.21487500000000004, 0}, {0.21525000000000002, 0}, {0.215625, 0}, {0.21600000000000003, 0}, {0.21637500000000004, 0}, {0.21675, 0}, {0.21712499999999998, 0}, {0.21749999999999997, 0}, {0.21787499999999999, 0}, {0.21825, 0}, {0.21862499999999999, 0}, {0.21899999999999997, 0}, {0.219375, 0}, {0.21975, 0}, {0.220125, 0}, {0.22049999999999997, 0}, {0.220875, 0}, {0.22125, 0}, {0.221625, 0}, {0.22199999999999998, 0}, {0.222375, 0}, {0.22275, 0}, {0.223125, 0}, {0.22349999999999998, 0}, {0.223875, 0}, {0.22425, 0}, {0.224625, 0}, {0.22499999999999998, 0}, {0.225375, 0}, {0.22575, 0}, {0.226125, 0}, {0.22649999999999998, 0}, {0.226875, 0}, {0.22725, 0}, {0.227625, 0}, {0.22799999999999998, 0}, {0.228375, 0}, {0.22875, 0}, {0.229125, 0}, {0.22949999999999998, 0}, {0.229875, 0}, {0.23025, 0}, {0.230625, 0}, {0.23099999999999998, 0}, {0.231375, 0}, {0.23175, 0}, {0.232125, 0}, {0.23249999999999998, 0}, {0.232875, 0}, {0.23325, 0}, {0.233625, 0}, {0.23399999999999999, 0}, {0.234375, 0}, {0.23475000000000001, 0}, {0.235125, 0}, {0.2355, 0}, {0.235875, 0}, {0.23625000000000002, 0}, {0.236625, 0}, {0.237, 0}, {0.237375, 0}, {0.23775000000000002, 0}, {0.238125, 0}, {0.2385, 0}, {0.238875, 0}, {0.23925000000000002, 0}, {0.239625, 0}, {0.24, 0}, {0.240375, 0}, {0.24075000000000002, 0}, {0.241125, 0}, {0.2415, 0}, {0.241875, 0}, {0.24225000000000002, 0}, {0.242625, 0}, {0.243, 0}, {0.243375, 0}, {0.24375000000000002, 0}, {0.244125, 0}, {0.2445, 0}, {0.244875, 0}, {0.24525000000000002, 0}, {0.245625, 0}, {0.246, 0}, {0.246375, 0}, {0.24675000000000002, 0}, {0.247125, 0}, {0.2475, 0}, {0.247875, 0}, {0.24825000000000003, 0}, {0.248625, 0}, {0.249, 0}, {0.249375, 0}, {0.24975000000000003, 0}}

==> plots/data_plots/dep4.txt <==
{{0.0005, 1.9923136329537556}, {0.001, 1.9855733320662923}, {0.0015, 1.9791945159507132}, {0.002, 1.9730526257401568}, {0.0025, 1.9670883928075626}, {0.003, 1.9612668452269117}, {0.0035, 1.9555648333428135}, {0.004, 1.949965874544909}, {0.0045000000000000005, 1.944457623048953}, {0.005000000000000001, 1.9390304792421833}, {0.0055, 1.933676760876346}, {0.006, 1.9283901779671602}, {0.006500000000000001, 1.9231654837731742}, {0.007000000000000001, 1.9179982336646721}, {0.0075, 1.9128846131345227}, {0.008, 1.9078213117979963}, {0.0085, 1.9028054289559946}, {0.009000000000000001, 1.8978344014098272}, {0.009500000000000001, 1.892905947331117}, {0.01, 1.888018021953373}, {0.0105, 1.8831687821251457}, {0.011000000000000001, 1.8783565576123842}, {0.0115, 1.8735798276147257}, {0.012, 1.8688372013616714}, {0.0125, 1.8641274019383907}, {0.013000000000000001, 1.8594492526952424}, {0.013500000000000002, 1.8548016657442132}, {0.014, 1.8501836321559824}, {0.0145, 1.8455942135541152}, {0.015000000000000001, 1.8410325348656889}, {0.0155, 1.8364977780357896}, {0.016, 1.8319891765506227}, {0.0165, 1.8275060106430214}, {0.017, 1.8230476030771403}, {0.0175, 1.8186133154272748}, {0.018000000000000002, 1.8142025447803483}, {0.018500000000000003, 1.8098147208033417}, {0.019, 1.8054493031264323}, {0.0195, 1.8011057790004013}, {0.02, 1.7967836611932277}, {0.0205, 1.7924824860960427}, {0.021, 1.788201812012954}, {0.021500000000000002, 1.7839412176129497}, {0.022000000000000002, 1.7797003005250551}, {0.0225, 1.775478676060512}, {0.023, 1.7712759760479269}, {0.0235, 1.7670918477691324}, {0.024, 1.7629259529850836}, {0.0245, 1.758777967042438}, {0.025, 1.7546475780526347}, {0.025500000000000002, 1.7505344861362138}, {0.026000000000000002, 1.7464384027260342}, {0.026500000000000003, 1.7423590499237296}, {0.027, 1.7382961599044073}, {0.0275, 1.7342494743651324}, {0.028, 1.7302187440132466}, {0.0285, 1.7262037280909632}, {0.029, 1.7222041939330814}, {0.029500000000000002, 1.7182199165549694}, {0.030000000000000002, 1.714250678268272}, {0.0305, 1.7102962683220289}, {0.031, 1.7063564825671456}, {0.0315, 1.7024311231423264}, {0.032, 1.6985199981797934}, {0.0325, 1.6946229215292326}, {0.033, 1.6907397124985888}, {0.0335, 1.686870195610426}, {0.034, 1.683014200372714}, {0.0345, 1.6791715610629658}, {0.035, 1.6753421165247815}, {0.035500000000000004, 1.6715257099759016}, {0.036000000000000004, 1.667722188826983}, {0.036500000000000005, 1.6639314045103342}, {0.037, 1.6601532123179514}, {0.0375, 1.656387471248222}, {0.038, 1.6526340438607123}, {0.0385, 1.648892796138535}, {0.039, 1.6451635973577778}, {0.0395, 1.6414463199635692}, {0.04, 1.6377408394523443}, {0.0405, 1.6340470342599376}, {0.041, 1.6303647856551409}, {0.0415, 1.6266939776383973}, {0.042, 1.623034496845322}, {0.0425, 1.6193862324547614}, {0.043000000000000003, 1.6157490761011313}, {0.043500000000000004, 1.6121229217907913}, {0.044000000000000004, 1.608507665822208}, {0.0445, 1.6049032067097093}, {0.045, 1.6013094451106233}, {0.0455, 1.5977262837556185}, {0.046, 1.5941536273820611}, {0.0465, 1.5905913826702411}, {0.047, 1.587039458182303}, {0.0475, 1.5834977643037393}, {0.048, 1.579966213187322}, {0.0485, 1.5764447186993344}, {0.049, 1.5729331963679918}, {0.0495, 1.5694315633339402}, {0.05, 1.5659397383027305}, {0.0505, 1.5624576414991596}, {0.051000000000000004, 1.5589851946234048}, {0.051500000000000004, 1.5555223208088476}, {0.052000000000000005, 1.5520689445815146}, {0.052500000000000005, 1.548624991821056}, {0.053, 1.5451903897231882}, {0.0535, 1.5417650667635374}, {0.054, 1.5383489526628065}, {0.0545, 1.5349419783532237}, {0.055, 1.5315440759461936}, {0.0555, 1.5281551787011147}, {0.056, 1.5247752209952978}, {0.0565, 1.5214041382949484}, {0.057, 1.518041867127152}, {0.0575, 1.5146883450528361}, {0.058, 1.511343510640651}, {0.0585, 1.5080073034417394}, {0.059000000000000004, 1.5046796639653546}, {0.059500000000000004, 1.5013605336552918}, {0.060000000000000005, 1.4980498548671002}, {0.0605, 1.4947475708460356}, {0.061, 1.4914536257057418}, {0.0615, 1.488167964407604}, {0.062, 1.4848905327407786}, {0.0625, 1.4816212773028394}, {0.063, 1.4783601454810478}, {0.0635, 1.4751070854341966}, {0.064, 1.4718620460750211}, {0.0645, 1.468624977053146}, {0.065, 1.4653958287385582}, {0.0655, 1.4621745522055714}, {0.066, 1.4589610992172755}, {0.0665, 1.4557554222104487}, {0.067, 1.452557474280917}, {0.0675, 1.4493672091693341}, {0.068, 1.446184581247387}, {0.0685, 1.4430095455043896}, {0.069, 1.4398420575342663}, {0.0695, 1.4366820735229018}, {0.07, 1.43352955023585}, {0.07050000000000001, 1.4303844450063907}, {0.07100000000000001, 1.4272467157239097}, {0.07150000000000001, 1.4241163208226073}, {0.07200000000000001, 1.4209932192705141}, {0.07250000000000001, 1.4178773705588046}, {0.073, 1.4147687346914049}, {0.0735, 1.4116672721748682}, {0.074, 1.4085729440085344}, {0.0745, 1.4054857116749402}, {0.075, 1.4024055371304813}, {0.0755, 1.3993323827963278}, {0.076, 1.396266211549564}, {0.0765, 1.3932069867145631}, {0.077, 1.39015467205458}, {0.0775, 1.387109231763561}, {0.078, 1.3840706304581536}, {0.0785, 1.3810388331699264}, {0.079, 1.378013805337774}, {0.0795, 1.3749955128005145}, {0.08, 1.3719839217896694}, {0.0805, 1.3689789989224166}, {0.081, 1.3659807111947204}, {0.0815, 1.3629890259746194}, {0.082, 1.3600039109956832}, {0.0825, 1.3570253343506204}, {0.083, 1.3540532644850412}, {0.0835, 1.351087670191359}, {0.084, 1.3481285206028488}, {0.0845, 1.3451757851878305}, {0.085, 1.3422294337439913}, {0.0855, 1.3392894363928427}, {0.08600000000000001, 1.3363557635742962}, {0.08650000000000001, 1.3334283860413711}, {0.08700000000000001, 1.3305072748550109}, {0.08750000000000001, 1.327592401379028}, {0.08800000000000001, 1.324683737275153}, {0.0885, 1.3217812544981935}, {0.089, 1.3188849252913055}, {0.0895, 1.3159947221813655}, {0.09, 1.313110617974438}, {0.0905, 1.3102325857513526}, {0.091, 1.3073605988633663}, {0.0915, 1.304494630927923}, {0.092, 1.301634655824504}, {0.0925, 1.2987806476905626}, {0.093, 1.29593258091755}, {0.0935, 1.2930904301470214}, {0.094, 1.2902541702668213}, {0.0945, 1.2874237764073488}, {0.095, 1.2845992239379056}, {0.0955, 1.28178048846311}, {0.096, 1.2789675458193899}, {0.0965, 1.2761603720715449}, {0.097, 1.2733589435093784}, {0.0975, 1.2705632366443966}, {0.098, 1.2677732282065737}, {0.0985, 1.2649888951411825}, {0.099, 1.2622102146056846}, {0.0995, 1.2594371639666844}, {0.1, 1.2566697207969442}, {0.1005, 1.2539078628724485}, {0.101, 1.2511515681695413}, {0.1015, 1.2484008148620998}, {0.10200000000000001, 1.245655581318776}, {0.10250000000000001, 1.2429158461002843}, {0.10300000000000001, 1.2401815879567444}, {0.10350000000000001, 1.2374527858250701}, {0.10400000000000001, 1.2347294188264097}, {0.10450000000000001, 1.2320114662636346}, {0.105, 1.2292989076188738}, {0.1055, 1.2265917225510923}, {0.106, 1.2238898908937186}, {0.1065, 1.2211933926523093}, {0.107, 1.2185022080022627}, {0.1075, 1.2158163172865697}, {0.108, 1.213135701013608}, {0.1085, 1.21046033985497}, {0.109, 1.2077902146433408}, {0.1095, 1.2051253063704022}, {0.11, 1.2024655961847799}, {0.1105, 1.1998110653900271}, {0.111, 1.197161695442641}, {0.1115, 1.1945174679501156}, {0.112, 1.191878364669028}, {0.1125, 1.1892443675031577}, {0.113, 1.1866154585016382}, {0.1135, 1.183991619857139}, {0.114, 1.1813728339040852}, {0.1145, 1.1787590831168964}, {0.115, 1.1761503501082622}, {0.1155, 1.1735466176274498}, {0.116, 1.1709478685586314}, {0.1165, 1.1683540859192465}, {0.117, 1.165765252858389}, {0.11750000000000001, 1.1631813526552197}, {0.11800000000000001, 1.1606023687174072}, {0.11850000000000001, 1.1580282845795937}, {0.11900000000000001, 1.1554590839018835}, {0.11950000000000001, 1.152894750468362}, {0.12000000000000001, 1.1503352681856298}, {0.1205, 1.1477806210813717}, {0.121, 1.145230793302935}, {0.1215, 1.1426857691159436}, {0.122, 1.140145532902928}, {0.1225, 1.1376100691619753}, {0.123, 1.1350793625054008}, {0.1235, 1.1325533976584505}, {0.124, 1.1300321594580058}, {0.1245, 1.1275156328513258}, {0.125, 1.1250038028947986}, {0.1255, 1.122496654752714}, {0.126, 1.1199941736960586}, {0.1265, 1.1174963451013262}, {0.127, 1.1150031544493455}, {0.1275, 1.1125145873241276}, {0.128, 1.1100306294117328}, {0.1285, 1.1075512664991487}, {0.129, 1.105076484473191}, {0.1295, 1.1026062693194185}, {0.13, 1.1001406071210624}, {0.1305, 1.0976794840579736}, {0.131, 1.0952228864055864}, {0.1315, 1.092770800533897}, {0.132, 1.0903232129064515}, {0.1325, 1.0878801100793603}, {0.133, 1.0854414787003137}, {0.1335, 1.0830073055076226}, {0.134, 1.0805775773292647}, {0.1345, 1.0781522810819526}, {0.135, 1.0757314037702057}, {0.1355, 1.0733149324854452}, {0.136, 1.070902854405094}, {0.1365, 1.0684951567916938}, {0.137, 1.066091826992035}, {0.1375, 1.063692852436294}, {0.138, 1.0612982206371886}, {0.1385, 1.0589079191891426}, {0.139, 1.0565219357674578}, {0.1395, 1.0541402581275081}, {0.14, 1.0517628741039324}, {0.1405, 1.0493897716098484}, {0.14100000000000001, 1.0470209386360698}, {0.14150000000000001, 1.0446563632503398}, {0.14200000000000002, 1.0422960335965732}, {0.14250000000000002, 1.039939937894106}, {0.14300000000000002, 1.0375880644369586}, {0.14350000000000002, 1.0352404015931078}, {0.14400000000000002, 1.0328969378037705}, {0.14450000000000002, 1.0305576615826895}, {0.145, 1.0282225615154408}, {0.1455, 1.025891626258739}, {0.146, 1.023564844539759}, {0.1465, 1.0212422051554613}, {0.147, 1.0189236969719326}, {0.1475, 1.0166093089237285}, {0.148, 1.0142990300132282}, {0.1485, 1.0119928493099979}, {0.149, 1.0096907559501591}, {0.1495, 1.0073927391357727}, {0.15, 1.0050987881342186}, {0.1505, 1.0028088922775962}, {0.151, 1.0005230409621226}, {0.1515, 0.9982412236475482}, {0.152, 0.995963429856566}, {0.1525, 0.993689649174244}, {0.153, 0.9914198712474537}, {0.1535, 0.9891540857843085}, {0.154, 0.9868922825536112}, {0.1545, 0.9846344513843088}, {0.155, 0.982380582164949}, {0.1555, 0.9801306648431479}, {0.156, 0.9778846894250646}, {0.1565, 0.9756426459748784}, {0.157, 0.973404524614278}, {0.1575, 0.9711703155219494}, {0.158, 0.968940008933078}, {0.1585, 0.9667135951388531}, {0.159, 0.9644910644859739}, {0.1595, 0.9622724073761724}, {0.16, 0.9600576142657312}, {0.1605, 0.9578466756650108}, {0.161, 0.9556395821379878}, {0.165, 0.9380078125709884}, {0.1655, 0.9358061650098073}, {0.166, 0.9336078393627982}, {0.1665, 0.9314128224284128}, {0.167, 0.9292211010026299}, {0.1675, 0.9270326618775194}, {0.168, 0.9248474918398093}, {0.1685, 0.9226655776693725}, {0.169, 0.9204869061377309}, {0.1695, 0.918311464006495}, {0.17, 0.9161392380257903}, {0.1705, 0.9139702149326329}, {0.171, 0.9118043814492756}, {0.1715, 0.9096417242815078}, {0.17200000000000001, 0.907482230116929}, {0.17250000000000001, 0.905325885623153}, {0.17300000000000001, 0.9031726774459903}, {0.17350000000000002, 0.9010225922075661}, {0.17400000000000002, 0.8988756165043978}, {0.17450000000000002, 0.896731736905408}, {0.17500000000000002, 0.8945909399498899}, {0.17550000000000002, 0.8924532121454098}, {0.17600000000000002, 0.8903185399656446}, {0.1765, 0.8881869098481523}, {0.177, 0.8860583081920824}, {0.1775, 0.8839327213557958}, {0.178, 0.881810135654418}, {0.1785, 0.8796905373573154}, {0.179, 0.8775739126854666}, {0.1795, 0.8754602478087596}, {0.18, 0.8733495288431806}, {0.1805, 0.8712417418479078}, {0.181, 0.8691368728222864}, {0.214, 0.7303415227898596}, {0.2145, 0.7282408061529448}, {0.215, 0.7261427264171447}, {0.2155, 0.724047281582207}, {0.216, 0.7219544696701623}, {0.2165, 0.7198642887251732}, {0.217, 0.7177767368134823}, {0.2175, 0.7156918120233149}, {0.218, 0.7136095124647762}, {0.2185, 0.7115298362697551}, {0.219, 0.7094527815918847}, {0.2195, 0.7073783466063878}, {0.22, 0.7053065295100487}, {0.2205, 0.7032373285210972}, {0.221, 0.7011707418791555}, {0.2215, 0.6991067678451093}, {0.222, 0.6970454047010783}, {0.2225, 0.6949866507503074}, {0.223, 0.6929305043170989}, {0.2235, 0.6908769637467299}, {0.224, 0.6888260274053839}, {0.2245, 0.6867776936800676}, {0.225, 0.6847319609785528}, {0.2255, 0.682688827729277}, {0.226, 0.6806482923812988}, {0.2265, 0.6786103534042138}, {0.227, 0.676575009288088}, {0.2275, 0.6745422585433919}, {0.228, 0.6725120997009276}, {0.2285, 0.6704845313117687}, {0.229, 0.6684595519471932}, {0.2295, 0.666437160198615}, {0.23, 0.6644173546775287}, {0.2305, 0.6624001340154414}, {0.231, 0.6603854968638079}, {0.2315, 0.658373441893993}, {0.232, 0.6563639677971739}, {0.2325, 0.6543570732843147}, {0.233, 0.6523527570860974}, {0.2335, 0.6503510179528648}, {0.234, 0.6483518546545622}, {0.23450000000000001, 0.6463552659807018}, {0.23500000000000001, 0.6443612507402725}, {0.23550000000000001, 0.6423698077617216}, {0.23600000000000002, 0.6403809358928968}, {0.23650000000000002, 0.6383946340009841}, {0.23700000000000002, 0.6364109009724537}, {0.23750000000000002, 0.6344297357130314}, {0.23800000000000002, 0.6324511371476504}, {0.23850000000000002, 0.6304751042203705}, {0.23900000000000002, 0.628501635894368}, {0.23950000000000002, 0.6265307311518885}, {0.24000000000000002, 0.6245623889941789}, {0.2405, 0.6225966084414538}, {0.241, 0.6206333885328659}, {0.2415, 0.6186727283264511}, {0.242, 0.6167146268990878}, {0.2425, 0.6147590833464762}, {0.243, 0.6128060967830561}, {0.4, 0.}}
{{0.0005, 1.992314099505044}, {0.001, 1.985574971899746}, {0.0015, 1.9791979085233264}, {0.002, 1.9730582829800898}, {0.0025, 1.9670967795494478}, {0.003, 1.9612783900156217}, {0.0035, 1.9555799351650098}, {0.004, 1.9499849074372888}, {0.0045000000000000005, 1.9444809394548384}, {0.005000000000000001, 1.9390584125670378}, {0.0055, 1.9337096274992744}, {0.006, 1.9284282788658047}, {0.006500000000000001, 1.92320910586403}, {0.007000000000000001, 1.9180476509277251}, {0.0075, 1.9129400875705762}, {0.008, 1.9078830942535248}, {0.0085, 1.902873759841341}, {0.009000000000000001, 1.8979095113302553}, {0.009500000000000001, 1.8929880576457097}, {0.01, 1.888107345273571}, {0.0105, 1.8832655227622124}, {0.011000000000000001, 1.8784609119813125}, {0.0115, 1.8736919846006994}, {0.012, 1.868957342654064}, {0.0125, 1.8642557023364674}, {0.013000000000000001, 1.8595858803890453}, {0.013500000000000002, 1.8549467825735322}, {0.014, 1.850337393849922}, {0.0145, 1.845756769953366}, {0.015000000000000001, 1.8412040301293067}, {0.0155, 1.8366783508341018}, {0.016, 1.8321789602455762}, {0.0165, 1.8277051334572105}, {0.017, 1.8232561882525362}, {0.0175, 1.818831481374576}, {0.018000000000000002, 1.8144304052197853}, {0.018500000000000003, 1.8100523848976333}, {0.019, 1.8056968756065597}, {0.0195, 1.8013633602847614}, {0.02, 1.7970513475006786}, {0.0205, 1.7927603695533085}, {0.021, 1.788489980756804}, {0.021500000000000002, 1.7842397558875394}, {0.022000000000000002, 1.780009288774744}, {0.0225, 1.775798191018494}, {0.023, 1.7716060908209352}, {0.0235, 1.7674326319185043}, {0.024, 1.763277472604372}, {0.0245, 1.7591402848318465}, {0.025, 1.7550207533904059}, {0.025500000000000002, 1.7509185751472247}, {0.026000000000000002, 1.7468334583476977}, {0.026500000000000003, 1.7427651219694016}, {0.027, 1.7387132951244224}, {0.0275, 1.734677716505614}, {0.028, 1.7306581338727902}, {0.0285, 1.7266543035753252}, {0.029, 1.7226659901079797}, {0.029500000000000002, 1.7186929656970786}, {0.030000000000000002, 1.7147350099145262}, {0.0305, 1.7107919093172825}, {0.031, 1.7068634571103198}, {0.0315, 1.7029494528310714}, {0.032, 1.6990497020537636}, {0.0325, 1.6951640161120212}, {0.033, 1.691292211838409}, {0.0335, 1.6874341113195608}, {0.034, 1.6835895416658184}, {0.0345, 1.6797583347942644}, {0.035, 1.6759403272241975}, {0.035500000000000004, 1.6721353598841737}, {0.036000000000000004, 1.668343277929815}, {0.036500000000000005, 1.6645639305716138}, {0.037, 1.6607971709120677}, {0.0375, 1.6570428557915282}, {0.038, 1.6533008456421723}, {0.0385, 1.649571004349563}, {0.039, 1.6458531991213372}, {0.0395, 1.6421473003625222}, {0.04, 1.6384531815571048}, {0.0405, 1.634770719155447}, {0.041, 1.6310997924671853}, {0.0415, 1.627440283559306}, {0.042, 1.6237920771590393}, {0.0425, 1.6201550605613506}, {0.043000000000000003, 1.6165291235407122}, {0.043500000000000004, 1.612914158266921}, {0.044000000000000004, 1.6093100592247342}, {0.0445, 1.6057167231371299}, {0.045, 1.6021340488919438}, {0.0455, 1.5985619374717204}, {0.046, 1.595000291886636}, {0.0465, 1.5914490171102516}, {0.047, 1.5879080200180318}, {0.0475, 1.5843772093284092}, {0.048, 1.5808564955463127}, {0.0485, 1.5773457909090036}, {0.049, 1.5738450093341274}, {0.0495, 1.570354066369824}, {0.05, 1.5668728791468571}, {0.0505, 1.5634013663326054}, {0.051000000000000004, 1.559939448086851}, {0.051500000000000004, 1.556487046019288}, {0.052000000000000005, 1.5530440831486279}, {0.052500000000000005, 1.5496104838632896}, {0.053, 1.5461861738835174}, {0.0535, 1.542771080224953}, {0.054, 1.5393651311635022}, {0.0545, 1.535968256201516}, {0.055, 1.5325803860351654}, {0.0555, 1.529201452523003}, {0.056, 1.5258313886556167}, {0.0565, 1.5224701285263784}, {0.057, 1.5191176073031725}, {0.0575, 1.5157737612011262}, {0.058, 1.5124385274562653}, {0.0585, 1.50911184430005}, {0.059000000000000004, 1.5057936509347871}, {0.059500000000000004, 1.5024838875098332}, {0.060000000000000005, 1.4991824950986108}, {0.0605, 1.4958894156763576}, {0.061, 1.4926045920985969}, {0.0615, 1.4893279680803138}, {0.062, 1.486059488175788}, {0.0625, 1.4827990977590546}, {0.063, 1.479546743005}, {0.0635, 1.4763023708710223}, {0.064, 1.4730659290792796}, {0.0645, 1.4698373660994615}, {0.065, 1.4666166311321032}, {0.0655, 1.4634036740923884}, {0.066, 1.4601984455944321}, {0.0665, 1.4570008969360577}, {0.067, 1.453810980083995}, {0.0675, 1.4506286476595145}, {0.068, 1.4474538529244838}, {0.0685, 1.444286549767839}, {0.069, 1.4411266926924051}, {0.0695, 1.4379742368021387}, {0.07, 1.4348291377896873}, {0.07050000000000001, 1.4316913519243106}, {0.07100000000000001, 1.428560836040161}, {0.07150000000000001, 1.4254375475248342}, {0.07200000000000001, 1.4223214443082899}, {0.07250000000000001, 1.4192124848520398}, {0.073, 1.416110628138634}, {0.0735, 1.4130158336614314}, {0.074, 1.409928061414629}, {0.0745, 1.4068472718835838}, {0.075, 1.4037734260353538}, {0.0755, 1.400706485309505}, {0.076, 1.3976464116091725}, {0.0765, 1.394593167292301}, {0.077, 1.3915467151631606}, {0.0775, 1.388507018464038}, {0.078, 1.3854740408671784}, {0.0785, 1.3824477464668927}, {0.079, 1.3794280997718684}, {0.0795, 1.3764150656976788}, {0.08, 1.3734086095595326}, {0.0805, 1.3704086970649012}, {0.081, 1.3674152943069915}, {0.0815, 1.3644283677575593}, {0.082, 1.3614478842604496}, {0.0825, 1.3584738110250987}, {0.083, 1.355506115620224}, {0.0835, 1.3525447659676553}, {0.084, 1.3495897303362623}, {0.0845, 1.3466409773361432}, {0.085, 1.3436984759128145}, {0.0855, 1.340762195341605}, {0.08600000000000001, 1.3378321052221729}, {0.08650000000000001, 1.3349081754731364}, {0.08700000000000001, 1.3319903763268122}, {0.08750000000000001, 1.3290786783240998}, {0.08800000000000001, 1.3261730523094666}, {0.0885, 1.3232734694260364}, {0.089, 1.3203799011107906}, {0.0895, 1.3174923190898815}, {0.09, 1.3146106953740353}, {0.0905, 1.3117350022540697}, {0.091, 1.3088652122964874}, {0.0915, 1.3060012983391875}, {0.092, 1.3031432334872424}, {0.0925, 1.300290991108804}, {0.093, 1.2974445448309901}, {0.0935, 1.2946038685360708}, {0.094, 1.2917689363574714}, {0.0945, 1.2889397226760506}, {0.095, 1.2861162021163652}, {0.0955, 1.283298349543048}, {0.096, 1.2804861400572491}, {0.0965, 1.2776795489931192}, {0.097, 1.274878551914434}, {0.0975, 1.2720831246112108}, {0.098, 1.269293243096431}, {0.0985, 1.2665088836028287}, {0.099, 1.2637300225797299}, {0.0995, 1.260956636689959}, {0.1, 1.2581887028068022}, {0.1005, 1.255426198011036}, {0.101, 1.252669099588015}, {0.1015, 1.2499173850247942}, {0.10200000000000001, 1.2471710320073348}, {0.10250000000000001, 1.2444300184177557}, {0.10300000000000001, 1.241694322331607}, {0.10350000000000001, 1.2389639220152446}, {0.10400000000000001, 1.2362387959232237}, {0.10450000000000001, 1.233518922695729}, {0.105, 1.2308042811560864}, {0.1055, 1.2280948503082965}, {0.106, 1.2253906093346223}, {0.1065, 1.2226915375932312}, {0.107, 1.2199976146157905}, {0.1075, 1.2173088201053395}, {0.108, 1.214625133933885}, {0.1085, 1.2119465361402793}, {0.109, 1.2092730069280373}, {0.1095, 1.2066045266632133}, {0.11, 1.2039410758723033}, {0.1105, 1.2012826352402113}, {0.111, 1.1986291856081779}, {0.1115, 1.1959807079719023}, {0.112, 1.193337183479491}, {0.1125, 1.1906985934295913}, {0.113, 1.1880649192695174}, {0.1135, 1.185436142593377}, {0.114, 1.1828122451402683}, {0.1145, 1.1801932087924918}, {0.115, 1.1775790155738046}, {0.1155, 1.1749696476476552}, {0.116, 1.1723650873155322}, {0.1165, 1.1697653170152722}, {0.117, 1.1671703193194158}, {0.11750000000000001, 1.1645800769335897}, {0.11800000000000001, 1.16199457269493}, {0.11850000000000001, 1.1594137895705154}, {0.11900000000000001, 1.1568377106558054}, {0.11950000000000001, 1.1542663191731828}, {0.12000000000000001, 1.151699598470416}, {0.1205, 1.149137532019179}, {0.121, 1.1465801034136986}, {0.1215, 1.1440272963692433}, {0.122, 1.1414790947207647}, {0.1225, 1.1389354824215343}, {0.123, 1.1363964435417697}, {0.1235, 1.1338619622673196}, {0.124, 1.1313320228983421}, {0.1245, 1.1288066098480265}, {0.125, 1.1262857076413204}, {0.1255, 1.123769300913642}, {0.126, 1.1212573744097356}, {0.1265, 1.1187499129823797}, {0.127, 1.116246901591194}, {0.1275, 1.1137483253015414}, {0.128, 1.111254169283277}, {0.1285, 1.108764418809703}, {0.129, 1.1062790592562217}, {0.1295, 1.1037980760996307}, {0.13, 1.101321454916655}, {0.1305, 1.0988491813830443}, {0.131, 1.0963812412724743}, {0.1315, 1.0939176204555374}, {0.132, 1.091458304898677}, {0.1325, 1.0890032806631125}, {0.133, 1.08655253390408}, {0.1335, 1.0841060508695608}, {0.134, 1.0816638178994453}, {0.1345, 1.0792258214246158}, {0.135, 1.0767920479659017}, {0.1355, 1.0743624841332322}, {0.136, 1.0719371166246832}, {0.1365, 1.0695159322255883}, {0.137, 1.0670989178076324}, {0.1375, 1.0646860603280008}, {0.138, 1.062277346828442}, {0.1385, 1.0598727644345531}, {0.139, 1.0574723003548032}, {0.1395, 1.0550759418797286}, {0.14, 1.0526836763811986}, {0.1405, 1.0502954913115126}, {0.14100000000000001, 1.0479113742026793}, {0.14150000000000001, 1.045531312665423}, {0.14200000000000002, 1.0431552943888582}, {0.14250000000000002, 1.040783307139187}, {0.14300000000000002, 1.038415338759366}, {0.14350000000000002, 1.036051377168086}, {0.14400000000000002, 1.0336914103592016}, {0.14450000000000002, 1.0313354264009507}, {0.145, 1.0289834134352147}, {0.1455, 1.02663535967686}, {0.146, 1.0242912534130013}, {0.1465, 1.021951083002345}, {0.147, 1.0196148368744942}, {0.1475, 1.0172825035293072}, {0.148, 1.0149540715361076}, {0.1485, 1.0126295295332965}, {0.149, 1.010308866227444}, {0.1495, 1.0079920703927683}, {0.15, 1.005679130870544}, {0.1505, 1.0033700365683391}, {0.151, 1.00106477645961}, {0.1515, 0.998763339582936}, {0.152, 0.9964657150415293}, {0.1525, 0.9941718920023694}, {0.153, 0.9918818596961821}, {0.1535, 0.9895956074163029}, {0.154, 0.9873131245184078}, {0.1545, 0.9850344004197882}, {0.155, 0.9827594245991323}, {0.1555, 0.9804881865954709}, {0.156, 0.9782206760076771}, {0.1565, 0.9759568824947082}, {0.157, 0.9736967375954254}, {0.1575, 0.9714401408449684}, {0.158, 0.9691870779732872}, {0.1585, 0.9669375356422888}, {0.159, 0.964691500531409}, {0.1595, 0.9624489593364942}, {0.16, 0.9602098987686468}, {0.1605, 0.9579743055530678}, {0.161, 0.9557421664278888}, {0.1615, 0.9535134681429914}, {0.162, 0.9512881974587951}, {0.1625, 0.9490663411450536}, {0.163, 0.9468478859796248}, {0.1635, 0.9446328187472046}, {0.164, 0.9424211262380767}, {0.1645, 0.9402127952468162}, {0.165, 0.9380078125709884}, {0.1655, 0.9358061650098073}, {0.166, 0.9336078393627982}, {0.1665, 0.9314128224284128}, {0.167, 0.9292211010026299}, {0.1675, 0.9270326618775194}, {0.168, 0.9248474918398093}, {0.1685, 0.9226655776693725}, {0.169, 0.9204869061377309}, {0.1695, 0.918311464006495}, {0.17, 0.9161392380257903}, {0.1705, 0.9139702149326329}, {0.171, 0.9118043814492756}, {0.1715, 0.9096417242815078}, {0.17200000000000001, 0.907482230116929}, {0.17250000000000001, 0.905325885623153}, {0.17300000000000001, 0.9031726774459903}, {0.17350000000000002, 0.9010225922075661}, {0.17400000000000002, 0.8988756165043978}, {0.17450000000000002, 0.896731736905408}, {0.17500000000000002, 0.8945909399498899}, {0.17550000000000002, 0.8924532121454098}, {0.17600000000000002, 0.8903185399656446}, {0.1765, 0.8881869098481523}, {0.177, 0.8860583081920824}, {0.1775, 0.8839327213557958}, {0.178, 0.881810135654418}, {0.1785, 0.8796905373573154}, {0.179, 0.8775739126854666}, {0.1795, 0.8754602478087596}, {0.18, 0.8733495288431806}, {0.1805, 0.8712417418479078}, {0.181, 0.8691368728222864}, {0.1815, 0.8670349077027035}, {0.182, 0.8649358323593296}, {0.1825, 0.8628396325927273}, {0.183, 0.8607462941303383}, {0.1835, 0.8586558026228086}, {0.184, 0.8565681436401675}, {0.1845, 0.8544833026678417}, {0.185, 0.8524012651024933}, {0.1855, 0.8503220162476597}, {0.186, 0.848245541309222}, {0.1865, 0.846171825390629}, {0.187, 0.8441008534879185}, {0.1875, 0.842032610484485}, {0.188, 0.8399670811455906}, {0.1885, 0.8379042501125978}, {0.189, 0.8358441018969118}, {0.1895, 0.83378662087359}, {0.19, 0.831731791274621}, {0.1905, 0.8296795971818333}, {0.191, 0.8276300225194011}, {0.1915, 0.8255830510459283}, {0.192, 0.8235386663460675}, {0.1925, 0.8214968518216452}, {0.193, 0.8194575906822391}, {0.1935, 0.8174208659351813}, {0.194, 0.8153866603749151}, {0.1945, 0.8133549565716688}, {0.195, 0.8113257368593794}, {0.1955, 0.8092989833227925}, {0.196, 0.8072746777836728}, {0.1965, 0.8052528017860261}, {0.197, 0.8032333365802597}, {0.1975, 0.8012162631061597}, {0.198, 0.7992015619745632}, {0.1985, 0.7971892134476106}, {0.199, 0.7946000407691445}, {0.1995, 0.7924191724283931}, {0.2, 0.7911660804249967}, {0.2005, 0.7880655563487905}, {0.201, 0.7858928031997673}, {0.2015, 0.7837227497471082}, {0.202, 0.781555393349687}, {0.2025, 0.7793907313915444}, {0.203, 0.7772287612817554}, {0.20350000000000001, 0.7750694804546137}, {0.20400000000000001, 0.7729128863692466}, {0.20450000000000002, 0.770758976509503}, {0.20500000000000002, 0.7686077483840497}, {0.20550000000000002, 0.7664591995259598}, {0.20600000000000002, 0.7643133274925717}, {0.20650000000000002, 0.762170129865771}, {0.20700000000000002, 0.7600296042513776}, {0.20750000000000002, 0.757891748279448}, {0.20800000000000002, 0.7557565596037954}, {0.20850000000000002, 0.7536240359021389}, {0.209, 0.7514941748758748}, {0.2095, 0.7493669742499803}, {0.21, 0.7472424317729107}, {0.2105, 0.7451205452164844}, {0.211, 0.743001312375779}, {0.2115, 0.7408847310690182}, {0.212, 0.7387707991374853}, {0.2125, 0.7366595144453836}, {0.213, 0.7345508748797777}, {0.2135, 0.7324448783504578}, {0.214, 0.7303415227898596}, {0.2145, 0.7282408061529448}, {0.215, 0.7261427264171447}, {0.2155, 0.724047281582207}, {0.216, 0.7219544696701623}, {0.2165, 0.7198642887251732}, {0.217, 0.7177767368134823}, {0.2175, 0.7156918120233149}, {0.218, 0.7136095124647762}, {0.2185, 0.7115298362697551}, {0.219, 0.7094527815918847}, {0.2195, 0.7073783466063878}, {0.22, 0.7053065295100487}, {0.2205, 0.7032373285210972}, {0.221, 0.7011707418791555}, {0.2215, 0.6991067678451093}, {0.222, 0.6970454047010783}, {0.2225, 0.6949866507503074}, {0.223, 0.6929305043170989}, {0.2235, 0.6908769637467299}, {0.224, 0.6888260274053839}, {0.2245, 0.6867776936800676}, {0.225, 0.6847319609785528}, {0.2255, 0.682688827729277}, {0.226, 0.6806482923812988}, {0.2265, 0.6786103534042138}, {0.227, 0.676575009288088}, {0.2275, 0.6745422585433919}, {0.228, 0.6725120997009276}, {0.2285, 0.6704845313117687}, {0.229, 0.6684595519471932}, {0.2295, 0.666437160198615}, {0.23, 0.6644173546775287}, {0.2305, 0.6624001340154414}, {0.231, 0.6603854968638079}, {0.2315, 0.658373441893993}, {0.232, 0.6563639677971739}, {0.2325, 0.6543570732843147}, {0.233, 0.6523527570860974}, {0.2335, 0.6503510179528648}, {0.234, 0.6483518546545622}, {0.23450000000000001, 0.6463552659807018}, {0.23500000000000001, 0.6443612507402725}, {0.23550000000000001, 0.6423698077617216}, {0.23600000000000002, 0.6403809358928968}, {0.23650000000000002, 0.6383946340009841}, {0.23700000000000002, 0.6364109009724537}, {0.23750000000000002, 0.6344297357130314}, {0.23800000000000002, 0.6324511371476504}, {0.23850000000000002, 0.6304751042203705}, {0.23900000000000002, 0.628501635894368}, {0.23950000000000002, 0.6265307311518885}, {0.24000000000000002, 0.6245623889941789}, {0.2405, 0.6225966084414538}, {0.241, 0.6206333885328659}, {0.2415, 0.6186727283264511}, {0.242, 0.6167146268990878}, {0.2425, 0.6147590833464762}, {0.243, 0.6128060967830561}, {0.2435, 0.6108556663420159}, {0.244, 0.6089077911752284}, {0.2445, 0.6069624704532216}, {0.245, 0.6050197033651384}, {0.2455, 0.6030794891187131}, {0.246, 0.6011418269402237}, {0.2465, 0.5992067160744635}, {0.247, 0.5972741557847165}, {0.2475, 0.5953441453527027}, {0.248, 0.5934166840785811}, {0.2485, 0.5914917712808928}, {0.249, 0.5895694062965433}, {0.2495, 0.587649588480768}, {0.25, 0.5857323172071176}, {0.2505, 0.5838175918674138}, {0.251, 0.5819054118717376}, {0.2515, 0.5799957766483863}, {0.252, 0.578088685643873}, {0.2525, 0.5761841383228886}, {0.253, 0.5742821341682746}, {0.2535, 0.5723826726810205}, {0.254, 0.5704857533802208}, {0.2545, 0.5685913758030677}, {0.255, 0.566699539504814}, {0.2555, 0.5648102440587907}, {0.256, 0.5629234890563545}, {0.2565, 0.5610392741068735}, {0.257, 0.5591575988377318}, {0.2575, 0.5572784628942936}, {0.258, 0.5554018659399007}, {0.2585, 0.5535278076558448}, {0.259, 0.5516562877413749}, {0.2595, 0.549787305913664}, {0.26, 0.5479208619077949}, {0.2605, 0.5460569554767859}, {0.261, 0.5441955863915242}, {0.2615, 0.5423367544408033}, {0.262, 0.5404804594312915}, {0.2625, 0.5386267011875296}, {0.263, 0.5367754795519167}, {0.2635, 0.5349267943847265}, {0.264, 0.5330806455640605}, {0.2645, 0.531237032985882}, {0.265, 0.5293959565639889}, {0.2655, 0.5275574162300319}, {0.266, 0.5257214119334748}, {0.2665, 0.5238879436416309}, {0.267, 0.5220570113396402}, {0.2675, 0.5202286150304738}, {0.268, 0.5184027547349361}, {0.2685, 0.5165794304916589}, {0.269, 0.5147586423571215}, {0.2695, 0.5129403904056207}, {0.27, 0.5111246747293046}, {0.2705, 0.5093114954381637}, {0.271, 0.5075008526600324}, {0.2715, 0.5056927465405984}, {0.272, 0.5038871772434196}, {0.2725, 0.502084144949906}, {0.273, 0.500283649859355}, {0.2735, 0.4984856921889295}, {0.274, 0.4966902721736992}, {0.2745, 0.4948973900666267}, {0.275, 0.4931070461386004}, {0.2755, 0.4913192406784108}, {0.276, 0.48953397399280496}, {0.2765, 0.48775124640646705}, {0.277, 0.485971058262047}, {0.2775, 0.4841934099201761}, {0.278, 0.48241830175946987}, {0.2785, 0.48064573417655676}, {0.279, 0.4788757075860881}, {0.2795, 0.4771082224207699}, {0.28, 0.4753432791313561}, {0.2805, 0.4735808781866837}, {0.281, 0.47182102007369814}, {0.28150000000000003, 0.4700637052974481}, {0.28200000000000003, 0.4683089343811513}, {0.28250000000000003, 0.4665567078661613}, {0.28300000000000003, 0.4648070263120454}, {0.28350000000000003, 0.4630598902965697}, {0.28400000000000003, 0.46131530041573}, {0.28450000000000003, 0.45957325728380666}, {0.28500000000000003, 0.4578337615333402}, {0.28550000000000003, 0.4560968138152073}, {0.28600000000000003, 0.45436241479861783}, {0.28650000000000003, 0.4526305651711575}, {0.28700000000000003, 0.4509012656388109}, {0.28750000000000003, 0.44917451692599064}, {0.28800000000000003, 0.44745031977558736}, {0.28850000000000003, 0.4457286749489592}, {0.289, 0.44400958322602246}, {0.2895, 0.44229304540522574}, {0.29, 0.4405790623036293}, {0.2905, 0.43886763475691837}, {0.291, 0.43715876361945105}, {0.2915, 0.4354524497642809}, {0.292, 0.43374869408320127}, {0.2925, 0.43204749748679006}, {0.293, 0.43034886090444946}, {0.2935, 0.4286527852844257}, {0.294, 0.42695927159387836}, {0.2945, 0.4252683208189011}, {0.295, 0.4235799339645885}, {0.2955, 0.42189411205504157}, {0.296, 0.42021085613345166}, {0.2965, 0.41853016726212444}, {0.297, 0.41685204652252783}, {0.2975, 0.41517649501535814}, {0.298, 0.4135035138605512}, {0.2985, 0.4118331041973653}, {0.299, 0.4101652671844279}, {0.2995, 0.4085000039997594}, {0.3, 0.40683731584085203}, {0.3005, 0.40517720392472706}, {0.301, 0.4035196694879508}, {0.3015, 0.40186471378674193}, {0.302, 0.4002123380969763}, {0.3025, 0.39856254371427724}, {0.303, 0.39691533195407047}, {0.3035, 0.39527070415161747}, {0.304, 0.39362866166211224}, {0.3045, 0.3919892058607004}, {0.305, 0.3903523381425891}, {0.3055, 0.3887180599230565}, {0.306, 0.38708637263755397}, {0.3065, 0.3854572777417664}, {0.307, 0.3838307767116531}, {0.3075, 0.3822068710435387}, {0.308, 0.38058556225417667}, {0.3085, 0.3789668518808065}, {0.309, 0.37735074148123593}, {0.3095, 0.37573723263390524}, {0.31, 0.3741263269379611}, {0.3105, 0.3725180260133274}, {0.311, 0.37091233150077874}, {0.3115, 0.3693092450620261}, {0.312, 0.3677087683797787}, {0.3125, 0.3661109031578158}, {0.313, 0.36451565112109674}, {0.3135, 0.3629230140158082}, {0.314, 0.36133299360945226}, {0.3145, 0.35974559169093545}, {0.315, 0.3581608100706577}, {0.3155, 0.3565786505805748}, {0.316, 0.3549991150743018}, {0.3165, 0.35342220542719205}, {0.317, 0.35184792353643}, {0.3175, 0.35027627132110584}, {0.318, 0.348707250722324}, {0.3185, 0.3471408637032952}, {0.319, 0.3455771122493989}, {0.3195, 0.3440159983683212}, {0.32, 0.3424575240901103}, {0.3205, 0.3409016914672971}, {0.321, 0.33934850257498494}, {0.3215, 0.33779795951094593}, {0.322, 0.3362500643957318}, {0.3225, 0.3347048193727644}, {0.323, 0.3331622266084342}, {0.3235, 0.33162228829221996}, {0.324, 0.33008500663678764}, {0.3245, 0.32855038387809365}, {0.325, 0.3270184222754966}, {0.3255, 0.32548912411186637}, {0.326, 0.3239624916936962}, {0.3265, 0.32243852735121387}, {0.327, 0.3209172334384962}, {0.3275, 0.31939861233358463}, {0.328, 0.31788266643859986}, {0.3285, 0.3163693981798754}, {0.329, 0.31485881000804544}, {0.3295, 0.31335090439819985}, {0.33, 0.31184568384998806}, {0.3305, 0.3103431508877472}, {0.331, 0.30884330806063987}, {0.3315, 0.3073461579427634}, {0.332, 0.3058517031332846}, {0.3325, 0.30435994625658186}, {0.333, 0.30287088996236844}, {0.3335, 0.30138453692582445}, {0.334, 0.2999008898477405}, {0.3345, 0.2984199514546477}, {0.335, 0.29694172449896805}, {0.3355, 0.29546621175914534}, {0.336, 0.2939934160397806}, {0.3365, 0.2925233401718048}, {0.337, 0.29105598701259905}, {0.3375, 0.289591359446144}, {0.338, 0.2881294603831954}, {0.3385, 0.2866702927613991}, {0.339, 0.28521385954548273}, {0.3395, 0.28376016372737145}, {0.34, 0.2823092083263905}, {0.3405, 0.28086099638937634}, {0.341, 0.2794155309908877}, {0.3415, 0.2779728152333202}, {0.342, 0.2765328522471194}, {0.3425, 0.2750956451909057}, {0.343, 0.2736611972516694}, {0.3435, 0.27222951164494547}, {0.34400000000000003, 0.2708005916149714}, {0.34450000000000003, 0.26937444043486236}, {0.34500000000000003, 0.2679510614068048}, {0.34550000000000003, 0.2665304578622396}, {0.34600000000000003, 0.26511263316200906}, {0.34650000000000003, 0.2636975906965942}, {0.34700000000000003, 0.2622853338862535}, {0.34750000000000003, 0.2608758661812409}, {0.34800000000000003, 0.2594691910619894}, {0.34850000000000003, 0.25806531203931216}, {0.34900000000000003, 0.2566642326545816}, {0.34950000000000003, 0.25526595647994854}, {0.35000000000000003, 0.2538704871185179}, {0.35050000000000003, 0.2524778282045944}, {0.35100000000000003, 0.25108798340383687}, {0.35150000000000003, 0.24970095641350998}, {0.35200000000000004, 0.24831675096267403}, {0.3525, 0.24693537081239936}, {0.353, 0.24555681975599986}, {0.3535, 0.24418110161923323}, {0.354, 0.24280822026051885}, {0.3545, 0.2414381795711944}, {0.355, 0.24007098347570954}, {0.3555, 0.23870663593187447}, {0.356, 0.23734514093108827}, {0.3565, 0.23598650249856845}, {0.357, 0.234630724693613}, {0.3575, 0.23327781160980865}, {0.358, 0.23192776737530485}, {0.3585, 0.2305805961530492}, {0.359, 0.22923630214103707}, {0.3595, 0.22789488957257853}, {0.36, 0.22655636271654211}, {0.3605, 0.22522072587761166}, {0.361, 0.22388798339657656}, {0.3615, 0.22255813965057603}, {0.362, 0.2212311990533682}, {0.3625, 0.21990716605562377}, {0.363, 0.21858604514518465}, {0.3635, 0.2172678408473634}, {0.364, 0.21595255772521127}, {0.3645, 0.2146402003798099}, {0.365, 0.21333077345057028}, {0.3655, 0.21202428161553488}, {0.366, 0.21072072959165045}, {0.3665, 0.2094201221350993}, {0.367, 0.2081224640416014}, {0.3675, 0.206827760146704}, {0.368, 0.20553601532612986}, {0.3685, 0.20424723449607524}, {0.369, 0.20296142261352768}, {0.3695, 0.20167858467662614}, {0.37, 0.20039872572494832}, {0.3705, 0.19912185083988398}, {0.371, 0.19784796514495429}, {0.3715, 0.19657707380617445}, {0.372, 0.19530918203237535}, {0.3725, 0.19404429507559562}, {0.373, 0.19278241823140063}, {0.3735, 0.19152355683927658}, {0.374, 0.19026771628298045}, {0.3745, 0.1890149019909293}, {0.375, 0.18776511943656093}, {0.3755, 0.18651837413872946}, {0.376, 0.1852746716620809}, {0.3765, 0.18403401761746108}, {0.377, 0.1827964176623118}, {0.3775, 0.18156187750106123}, {0.378, 0.18033040288554847}, {0.3785, 0.17910199961542872}, {0.379, 0.17787667353860298}, {0.3795, 0.17665443055162883}, {0.38, 0.175435276600169}, {0.3805, 0.1742192176794206}, {0.381, 0.17300625983455642}, {0.3815, 0.17179640916118788}, {0.382, 0.1705896718058021}, {0.3825, 0.16938605396623152}, {0.383, 0.16818556189212924}, {0.3835, 0.1669882018854374}, {0.384, 0.16579398030086567}, {0.3845, 0.1646029035463915}, {0.385, 0.1634149780837415}, {0.3855, 0.16223021042889524}, {0.386, 0.16104860715260177}, {0.3865, 0.15987017488088956}, {0.387, 0.15869492029559223}, {0.3875, 0.15752285013487444}, {0.388, 0.15635397119378336}, {0.3885, 0.15518829032476905}, {0.389, 0.1540258144382644}, {0.3895, 0.1528665505032305}, {0.39, 0.15171050554772791}, {0.3905, 0.15055768665950664}, {0.391, 0.1494081009865713}, {0.3915, 0.14826175573779254}, {0.392, 0.1471186581834949}, {0.3925, 0.1459788156560795}, {0.393, 0.1448422355506529}, {0.3935, 0.1437089253256258}, {0.394, 0.1425788925033824}, {0.3945, 0.14145214467091383}, {0.395, 0.1403286894804774}, {0.3955, 0.13920853465027339}, {0.396, 0.13809168796509835}, {0.3965, 0.1369781572770601}, {0.397, 0.13586795050625677}, {0.3975, 0.13476107564149964}, {0.398, 0.133657540741006}, {0.3985, 0.13255735393316403}, {0.399, 0.1314605234172429}, {0.3995, 0.13036705746415955}, {0.4, 0.12927696441723624}}
{{0.0005, 1.9927775924136786}, {0.001, 1.986493319419224}, {0.0015, 1.9805635351293231}, {0.002, 1.9748641795912276}, {0.0025, 1.9693363329255387}, {0.003, 1.963945292331138}, {0.0035, 1.958668127563919}, {0.004, 1.9534885413390028}, {0.0045000000000000005, 1.9483943483397703}, {0.005000000000000001, 1.9433760904774595}, {0.0055, 1.9384262121059228}, {0.006, 1.9335385377816894}, {0.006500000000000001, 1.9287079253509214}, {0.007000000000000001, 1.923930026416978}, {0.0075, 1.919201115592641}, {0.008, 1.9145179654832478}, {0.0085, 1.909877753042156}, {0.009000000000000001, 1.9052779880332185}, {0.009500000000000001, 1.9007164574370408}, {0.01, 1.8961911815917043}, {0.0105, 1.891700379125847}, {0.011000000000000001, 1.8872424385852256}, {0.0115, 1.8828158952279317}, {0.012, 1.8784194118622364}, {0.0125, 1.8740517628831985}, {0.013000000000000001, 1.869711820867141}, {0.013500000000000002, 1.8653985452312853}, {0.014, 1.8611109725755224}, {0.0145, 1.8568482084055211}, {0.015000000000000001, 1.8526094199986962}, {0.0155, 1.8483938302223273}, {0.016, 1.844200712150084}, {0.0165, 1.840029384352072}, {0.017, 1.835879206756248}, {0.0175, 1.8317495769971037}, {0.018000000000000002, 1.8276399271819441}, {0.018500000000000003, 1.823549721016714}, {0.019, 1.8194784512427467}, {0.0195, 1.8154256373434943}, {0.02, 1.811390823486602}, {0.0205, 1.8073735766718868}, {0.021, 1.803373485060098}, {0.021500000000000002, 1.7993901564609207}, {0.022000000000000002, 1.7954232169616988}, {0.0225, 1.7914723096808756}, {0.023, 1.787537093632288}, {0.0235, 1.783617242688258}, {0.024, 1.779712444630968}, {0.0245, 1.7758224002829177}, {0.025, 1.7719468227083903}, {0.025500000000000002, 1.7680854364788243}, {0.026000000000000002, 1.7642379769958212}, {0.026500000000000003, 1.760404189866249}, {0.027, 1.7565838303245218}, {0.0275, 1.7527766626976835}, {0.028, 1.7489824599094113}, {0.0285, 1.7452010030194525}, {0.029, 1.7414320807953945}, {0.029500000000000002, 1.7376754893139723}, {0.030000000000000002, 1.7339310315894159}, {0.0305, 1.7301985172265786}, {0.031, 1.7264777620968175}, {0.0315, 1.7227685880347903}, {0.032, 1.7190708225545064}, {0.0325, 1.7153842985831296}, {0.033, 1.711708854211166}, {0.0335, 1.7080443324577945}, {0.034, 1.7043905810502105}, {0.0345, 1.700747452215952}, {0.035, 1.6971148024872695}, {0.035500000000000004, 1.6934924925166719}, {0.036000000000000004, 1.6898803869028718}, {0.036500000000000005, 1.6862783540263977}, {0.037, 1.6826862658942199}, {0.0375, 1.679103997992771}, {0.038, 1.6755314291488137}, {0.0385, 1.6719684413976255}, {0.039, 1.6684149198580371}, {0.0395, 1.6648707526138793}, {0.04, 1.661335830601432}, {0.0405, 1.6578100475025022}, {0.041, 1.6542932996427853}, {0.0415, 1.650785485895182}, {0.042, 1.6472865075877778}, {0.0425, 1.643796268416204}, {0.043000000000000003, 1.6403146743601238}, {0.043500000000000004, 1.6368416336036036}, {0.044000000000000004, 1.633377056459146}, {0.0445, 1.6299208552951772}, {0.045, 1.6264729444667911}, {0.0455, 1.6230332402495762}, {0.046, 1.6196016607763486}, {0.0465, 1.6161781259766372}, {0.047, 1.6127625575187725}, {0.0475, 1.6093548787544392}, {0.048, 1.605955014665565}, {0.0485, 1.6025628918134223}, {0.049, 1.5991784382898289}, {0.0495, 1.59580158367034}, {0.05, 1.592432258969336}, {0.0505, 1.5890703965969002}, {0.051000000000000004, 1.585715930317412}, {0.051500000000000004, 1.5823687952097578}, {0.052000000000000005, 1.5790289276290927}, {0.052500000000000005, 1.57569626517007}, {0.053, 1.5723707466314718}, {0.0535, 1.569052311982177}, {0.054, 1.5657409023284}, {0.0545, 1.562436459882142}, {0.055, 1.5591389279308034}, {0.0555, 1.5558482508078995}, {0.056, 1.55256437386483}, {0.0565, 1.5492872434436624}, {0.057, 1.546016806850873}, {0.0575, 1.5427530123320135}, {0.058, 1.5394958090472566}, {0.0585, 1.536245147047788}, {0.059000000000000004, 1.5330009772530024}, {0.059500000000000004, 1.529763251428475}, {0.060000000000000005, 1.5265319221646723}, {0.0605, 1.5233069428563755}, {0.061, 1.5200882676827794}, {0.0615, 1.516875851588249}, {0.062, 1.5136696502637}, {0.0625, 1.5104696201285788}, {0.063, 1.5072757183134229}, {0.0635, 1.5040879026429703}, {0.064, 1.5009061316198067}, {0.0645, 1.497730364408519}, {0.065, 1.4945605608203434}, {0.0655, 1.4913966812982844}, {0.066, 1.4882386869026907}, {0.0665, 1.485086539297264}, {0.067, 1.4819402007354945}, {0.0675, 1.4787996340474967}, {0.068, 1.475664802627238}, {0.0685, 1.4725356704201427}, {0.069, 1.4694122019110571}, {0.0695, 1.4662943621125653}, {0.07, 1.4631821165536394}, {0.07050000000000001, 1.4600754312686173}, {0.07100000000000001, 1.4569742727864896}, {0.07150000000000001, 1.4538786081204902}, {0.07200000000000001, 1.4507884047579802}, {0.07250000000000001, 1.4477036306506088}, {0.073, 1.4446242542047498}, {0.0735, 1.4415502442721986}, {0.074, 1.4384815701411209}, {0.0745, 1.4354182015272494}, {0.075, 1.4323601085653157}, {0.0755, 1.4293072618007097}, {0.076, 1.4262596321813619}, {0.0765, 1.4232171910498372}, {0.077, 1.4201799101356394}, {0.0775, 1.417147761547712}, {0.078, 1.4141207177671333}, {0.0785, 1.411098751640003}, {0.079, 1.4080818363705028}, {0.0795, 1.4050699455141409}, {0.08, 1.4020630529711609}, {0.0805, 1.3990611329801173}, {0.081, 1.3960641601116124}, {0.0815, 1.3930721092621865}, {0.082, 1.3900849556483572}, {0.0825, 1.387102674800807}, {0.083, 1.3841252425587096}, {0.0835, 1.3811526350641945}, {0.084, 1.3781848287569431}, {0.0845, 1.3752218003689152}, {0.085, 1.3722635269191996}, {0.0855, 1.3693099857089854}, {0.08600000000000001, 1.3663611543166525}, {0.08650000000000001, 1.363417010592976}, {0.08700000000000001, 1.3604775326564402}, {0.08750000000000001, 1.3575426988886632}, {0.08800000000000001, 1.354612487929924}, {0.0885, 1.3516868786747924}, {0.089, 1.3487658502678577}, {0.0895, 1.3458493820995527}, {0.09, 1.3429374538020746}, {0.0905, 1.3400300452453906}, {0.091, 1.337127136533338}, {0.0915, 1.3342287079998065}, {0.092, 1.3313347402050062}, {0.0925, 1.3284452139318157}, {0.093, 1.325560110182208}, {0.0935, 1.322679410173759}, {0.094, 1.3198030953362219}, {0.0945, 1.316931147308184}, {0.095, 1.3140635479337877}, {0.0955, 1.3112002792595245}, {0.096, 1.3083413235310932}, {0.0965, 1.3054866631903277}, {0.097, 1.302636280872185}, {0.0975, 1.2997901594017969}, {0.098, 1.296948281791583}, {0.0985, 1.2941106312384218}, {0.099, 1.2912771911208802}, {0.0995, 1.288447944996498}, {0.1, 1.2856228765991284}, {0.1005, 1.2828019698363309}, {0.101, 1.279985208786818}, {0.1015, 1.2771725776979492}, {0.10200000000000001, 1.2743640609832783}, {0.10250000000000001, 1.2715596432201468}, {0.10300000000000001, 1.268759309147326}, {0.10350000000000001, 1.265963043662702}, {0.10400000000000001, 1.2631708318210095}, {0.10450000000000001, 1.260382658831607}, {0.105, 1.257598510056295}, {0.1055, 1.2548183710071763}, {0.106, 1.2520422273445568}, {0.1065, 1.2492700648748882}, {0.107, 1.2465018695487435}, {0.1075, 1.2437376274588385}, {0.108, 1.2409773248380849}, {0.1085, 1.2382209480576805}, {0.109, 1.2354684836252363}, {0.1095, 1.2327199181829367}, {0.11, 1.2299752385057343}, {0.1105, 1.2272344314995771}, {0.111, 1.2244974841996688}, {0.1115, 1.2217643837687593}, {0.112, 1.2190351174954688}, {0.1125, 1.2163096727926364}, {0.113, 1.2135880371957057}, {0.1135, 1.2108701983611334}, {0.114, 1.208156144064828}, {0.1145, 1.2054458622006172}, {0.115, 1.2027393407787401}, {0.1155, 1.2000365679243674}, {0.116, 1.1973375318761472}, {0.1165, 1.1946422209847753}, {0.117, 1.1919506237115907}, {0.11750000000000001, 1.1892627286271953}, {0.11800000000000001, 1.1865785244100975}, {0.11850000000000001, 1.183897999845379}, {0.11900000000000001, 1.1812211438233833}, {0.11950000000000001, 1.1785479453384273}, {0.12000000000000001, 1.1758783934875345}, {0.1205, 1.1732124774691908}, {0.121, 1.1705501865821173}, {0.1215, 1.167891510224068}, {0.122, 1.165236437890645}, {0.1225, 1.1625849591741344}, {0.123, 1.1599370637623594}, {0.1235, 1.1572927414375558}, {0.124, 1.1546519820752623}, {0.1245, 1.1520147756432304}, {0.125, 1.149381112200353}, {0.1255, 1.1467509818956085}, {0.126, 1.144124374967023}, {0.1265, 1.1415012817406485}, {0.127, 1.138881692629559}, {0.1275, 1.1362655981328604}, {0.128, 1.1336529888347164}, {0.1285, 1.131043855403394}, {0.129, 1.1284381885903154}, {0.1295, 1.125835979229135}, {0.13, 1.1232372182348231}, {0.1305, 1.120641896602767}, {0.131, 1.118050005407886}, {0.1315, 1.1154615358037607}, {0.132, 1.112876479021773}, {0.1325, 1.1102948263702626}, {0.133, 1.1077165692336948}, {0.1335, 1.105141699071841}, {0.134, 1.1025702074189718}, {0.1345, 1.1000020858830628}, {0.135, 1.0974373261450117}, {0.1355, 1.0948759199578675}, {0.136, 1.0923178591460723}, {0.1365, 1.0897631356047117}, {0.137, 1.0872117412987796}, {0.1375, 1.0846636682624526}, {0.138, 1.0821189085983733}, {0.1385, 1.0795774544769476}, {0.139, 1.077039298135651}, {0.1395, 1.074504431878342}, {0.14, 1.071972848074592}, {0.1405, 1.0694445391590188}, {0.14100000000000001, 1.0669194976306327}, {0.14150000000000001, 1.0643977160521922}, {0.14200000000000002, 1.061879187049569}, {0.14250000000000002, 1.0593639033111182}, {0.14300000000000002, 1.0568518575870667}, {0.14350000000000002, 1.0543430426888993}, {0.14400000000000002, 1.051837451488762}, {0.14450000000000002, 1.0493350769188692}, {0.145, 1.0468359119709212}, {0.1455, 1.04433994969553}, {0.146, 1.0418471832016518}, {0.1465, 1.0393576056560296}, {0.147, 1.0368712102826407}, {0.1475, 1.0343879903621565}, {0.148, 1.0319079392314032}, {0.1485, 1.0294310502828368}, {0.149, 1.0269573169640216}, {0.1495, 1.0244867327771157}, {0.15, 1.022019291278366}, {0.1505, 1.0195549860776087}, {0.151, 1.017093810837774}, {0.1515, 1.0146357592744049}, {0.152, 1.0121808251551738}, {0.1525, 1.0097290022994114}, {0.153, 1.0072802845776418}, {0.1535, 1.0048346659111198}, {0.154, 1.0023921402713794}, {0.1545, 0.9999527016797845}, {0.155, 0.9975163442070882}, {0.1555, 0.9950830619729976}, {0.156, 0.9926528491457431}, {0.1565, 0.9902256999416537}, {0.157, 0.9878016086247396}, {0.1575, 0.9853805695062792}, {0.158, 0.9829625769444112}, {0.1585, 0.9805476253437322}, {0.159, 0.9781357091549001}, {0.1595, 0.9757268228742442}, {0.16, 0.9733209610433757}, {0.1605, 0.9709181182488087}, {0.161, 0.9685182891215836}, {0.1615, 0.9661214683368935}, {0.162, 0.9637276506137207}, {0.1625, 0.9613368307144718}, {0.163, 0.9589490034446242}, {0.1635, 0.9565641636523696}, {0.164, 0.9541823062282675}, {0.1645, 0.9518034261049024}, {0.165, 0.9494275182565444}, {0.1655, 0.9470545776988133}, {0.166, 0.9446845994883493}, {0.1665, 0.9423175787224864}, {0.167, 0.9399535105389303}, {0.1675, 0.9375923901154399}, {0.168, 0.935234212669513}, {0.1685, 0.9328789734580791}, {0.169, 0.9305266677771895}, {0.1695, 0.9281772909617174}, {0.17, 0.9258308383850586}, {0.1705, 0.923487305458838}, {0.171, 0.9211466876326169}, {0.1715, 0.9188089803936075}, {0.17200000000000001, 0.9164741792663875}, {0.17250000000000001, 0.9141422798126224}, {0.17300000000000001, 0.9118132776307863}, {0.17350000000000002, 0.9094871683558896}, {0.17400000000000002, 0.9071639476592106}, {0.17450000000000002, 0.9048436112480269}, {0.17500000000000002, 0.9025261548653538}, {0.17550000000000002, 0.9002115742896839}, {0.17600000000000002, 0.8978998653347305}, {0.1765, 0.8955910238491749}, {0.177, 0.8932850457164145}, {0.1775, 0.8909819268543178}, {0.178, 0.888681663214977}, {0.1785, 0.8863842507844713}, {0.179, 0.8840896855826239}, {0.1795, 0.8817979636627709}, {0.18, 0.8795090811115265}, {0.1805, 0.8772230340485532}, {0.181, 0.8749398186263373}, {0.1815, 0.8726594310299629}, {0.182, 0.8703818674768913}, {0.1825, 0.8681071242167437}, {0.183, 0.8658351975310836}, {0.1835, 0.8635660837332035}, {0.184, 0.8612997791679176}, {0.1845, 0.859036280211348}, {0.185, 0.8567755832707262}, {0.1855, 0.8545176847841836}, {0.186, 0.8522625812205562}, {0.1865, 0.8500102690791822}, {0.187, 0.8477607448897095}, {0.1875, 0.8455140052119015}, {0.188, 0.8432700466354452}, {0.1885, 0.8410288657797644}, {0.189, 0.8387904592938313}, {0.1895, 0.8365548238559843}, {0.19, 0.8343219561737445}, {0.1905, 0.8320918529836376}, {0.191, 0.8298645110510163}, {0.1915, 0.8276399271698835}, {0.192, 0.8254180981627204}, {0.1925, 0.8231990208803164}, {0.193, 0.820982692201597}, {0.1935, 0.8187691090334615}, {0.194, 0.816558268310613}, {0.1945, 0.8143501669953994}, {0.195, 0.8121448020776509}, {0.1955, 0.8099421705745207}, {0.196, 0.80774226953033}, {0.1965, 0.8055450960164094}, {0.197, 0.8033506471309506}, {0.1975, 0.8011589199988496}, {0.198, 0.7989699117715612}, {0.1985, 0.7967836196269495}, {0.199, 0.7946000407691436}, {0.1995, 0.7924191724283922}, {0.2, 0.7902410118609202}, {0.2005, 0.7880655563487913}, {0.201, 0.7858928031997676}, {0.2015, 0.7837227497471706}, {0.202, 0.7815553933497494}, {0.2025, 0.7793907313915445}, {0.203, 0.7772287612817559}, {0.20350000000000001, 0.7750694804546134}, {0.20400000000000001, 0.7729128863692472}, {0.20450000000000002, 0.7707589765095617}, {0.20500000000000002, 0.7686077483841074}, {0.20550000000000002, 0.7664591995259604}, {0.20600000000000002, 0.7643133274925962}, {0.20650000000000002, 0.7621701298657713}, {0.20700000000000002, 0.7600296042514023}, {0.20750000000000002, 0.7578917482794483}, {0.20800000000000002, 0.7557565596037952}, {0.20850000000000002, 0.7536240359021393}, {0.209, 0.7514941748758748}, {0.2095, 0.7493669742499807}, {0.21, 0.7472424317729107}, {0.2105, 0.7451205452164849}, {0.211, 0.7430013123757793}, {0.2115, 0.7408847310690219}, {0.212, 0.7387707991374863}, {0.2125, 0.7366595144453876}, {0.213, 0.7345508748797815}, {0.2135, 0.7324448783504613}, {0.214, 0.7303415227898595}, {0.2145, 0.7282408061529488}, {0.215, 0.7261427264171452}, {0.2155, 0.7240472815822112}, {0.216, 0.7219544696701621}, {0.2165, 0.7198642887251736}, {0.217, 0.7177767368134864}, {0.2175, 0.7156918120233191}, {0.218, 0.7136095124647759}, {0.2185, 0.7115298362697597}, {0.219, 0.7094527815918843}, {0.2195, 0.7073783466063879}, {0.22, 0.7053065295100491}, {0.2205, 0.7032373285211018}, {0.221, 0.7011707418791553}, {0.2215, 0.6991067678451097}, {0.222, 0.6970454047010786}, {0.2225, 0.694986650750308}, {0.223, 0.6929305043170988}, {0.2235, 0.6908769637467302}, {0.224, 0.6888260274053839}, {0.2245, 0.6867776936800707}, {0.225, 0.6847319609785529}, {0.2255, 0.6826888277292773}, {0.226, 0.6806482923812984}, {0.2265, 0.6786103534042134}, {0.227, 0.6765750092880882}, {0.2275, 0.6745422585433916}, {0.228, 0.6725120997009277}, {0.2285, 0.6704845313117691}, {0.229, 0.6684595519471928}, {0.2295, 0.6664371601986154}, {0.23, 0.6644173546775289}, {0.2305, 0.6624001340154408}, {0.231, 0.6603854968638112}, {0.2315, 0.658373441893993}, {0.232, 0.6563639677971735}, {0.2325, 0.6543570732843151}, {0.233, 0.6523527570860983}, {0.2335, 0.6503510179528651}, {0.234, 0.6483518546545666}, {0.23450000000000001, 0.6463552659807019}, {0.23500000000000001, 0.644361250740273}, {0.23550000000000001, 0.6423698077617255}, {0.23600000000000002, 0.6403809358929011}, {0.23650000000000002, 0.6383946340009841}, {0.23700000000000002, 0.6364109009724541}, {0.23750000000000002, 0.6344297357130355}, {0.23800000000000002, 0.6324511371476502}, {0.23850000000000002, 0.6304751042203709}, {0.23900000000000002, 0.6285016358943727}, {0.23950000000000002, 0.6265307311518926}, {0.24000000000000002, 0.6245623889941792}, {0.2405, 0.6225966084414538}, {0.241, 0.6206333885328656}, {0.2415, 0.6186727283264513}, {0.242, 0.616714626899092}, {0.2425, 0.6147590833464751}, {0.243, 0.6128060967830558}, {0.2435, 0.6108556663420159}, {0.244, 0.608907791175229}, {0.2445, 0.6069624704532219}, {0.245, 0.6050197033651419}, {0.2455, 0.6030794891187172}, {0.246, 0.6011418269402276}, {0.2465, 0.5992067160744678}, {0.247, 0.5972741557847161}, {0.2475, 0.5953441453527029}, {0.248, 0.5934166840785813}, {0.2485, 0.5914917712808929}, {0.249, 0.5895694062965435}, {0.2495, 0.5876495884807713}, {0.25, 0.5857323172071214}, {0.2505, 0.583817591867418}, {0.251, 0.5819054118717375}, {0.2515, 0.5799957766483863}, {0.252, 0.5780886856438736}, {0.2525, 0.5761841383228887}, {0.253, 0.574282134168278}, {0.2535, 0.5723826726810244}, {0.254, 0.5704857533802241}, {0.2545, 0.568591375803067}, {0.255, 0.5666995395048176}, {0.2555, 0.5648102440587941}, {0.256, 0.5629234890563544}, {0.2565, 0.5610392741068737}, {0.257, 0.5591575988377318}, {0.2575, 0.5572784628942942}, {0.258, 0.5554018659399009}, {0.2585, 0.5535278076558481}, {0.259, 0.551656287741378}, {0.2595, 0.5497873059136644}, {0.26, 0.5479208619077993}, {0.2605, 0.546056955476786}, {0.261, 0.5441955863915247}, {0.2615, 0.5423367544408038}, {0.262, 0.5404804594312917}, {0.2625, 0.5386267011875292}, {0.263, 0.5367754795519208}, {0.2635, 0.5349267943847265}, {0.264, 0.5330806455640607}, {0.2645, 0.5312370329858822}, {0.265, 0.5293959565639925}, {0.2655, 0.5275574162300316}, {0.266, 0.525721411933475}, {0.2665, 0.523887943641631}, {0.267, 0.5220570113396397}, {0.2675, 0.5202286150304736}, {0.268, 0.5184027547349357}, {0.2685, 0.516579430491662}, {0.269, 0.5147586423571213}, {0.2695, 0.5129403904056211}, {0.27, 0.5111246747293052}, {0.2705, 0.5093114954381637}, {0.271, 0.5075008526600326}, {0.2715, 0.505692746540602}, {0.272, 0.5038871772434228}, {0.2725, 0.50208414494991}, {0.273, 0.500283649859355}, {0.2735, 0.49848569218892935}, {0.274, 0.4966902721736992}, {0.2745, 0.49489739006663047}, {0.275, 0.4931070461386011}, {0.2755, 0.49131924067841437}, {0.276, 0.4895339739928084}, {0.2765, 0.48775124640647016}, {0.277, 0.48597105826205045}, {0.2775, 0.48419340992017723}, {0.278, 0.4824183017594694}, {0.2785, 0.4806457341765564}, {0.279, 0.4788757075860919}, {0.2795, 0.4771082224207732}, {0.28, 0.475343279131359}, {0.2805, 0.4735808781866875}, {0.281, 0.4718210200736981}, {0.28150000000000003, 0.4700637052974517}, {0.28200000000000003, 0.46830893438115107}, {0.28250000000000003, 0.466556707866165}, {0.28300000000000003, 0.4648070263120485}, {0.28350000000000003, 0.46305989029657013}, {0.28400000000000003, 0.461315300415734}, {0.28450000000000003, 0.4595732572838056}, {0.28500000000000003, 0.45783376153334077}, {0.28550000000000003, 0.4560968138152073}, {0.28600000000000003, 0.4543624147986183}, {0.28650000000000003, 0.4526305651711575}, {0.28700000000000003, 0.4509012656388105}, {0.28750000000000003, 0.4491745169259942}, {0.28800000000000003, 0.4474503197755868}, {0.28850000000000003, 0.4457286749489624}, {0.289, 0.444009583226022}, {0.2895, 0.4422930454052256}, {0.29, 0.4405790623036294}, {0.2905, 0.43886763475692137}, {0.291, 0.43715876361945316}, {0.2915, 0.43545244976428066}, {0.292, 0.43374869408320205}, {0.2925, 0.43204749748679294}, {0.293, 0.43034886090444946}, {0.2935, 0.42865278528442596}, {0.294, 0.4269592715938786}, {0.2945, 0.42526832081890475}, {0.295, 0.42357993396458804}, {0.2955, 0.4218941120550417}, {0.296, 0.42021085613345166}, {0.2965, 0.4185301672621242}, {0.297, 0.41685204652253116}, {0.2975, 0.4151764950153578}, {0.298, 0.4135035138605514}, {0.2985, 0.4118331041973686}, {0.299, 0.41016526718442803}, {0.2995, 0.40850000399975883}, {0.3, 0.40683731584085514}, {0.3005, 0.40517720392472745}, {0.301, 0.40351966948795415}, {0.3015, 0.4018647137867424}, {0.302, 0.4002123380969764}, {0.3025, 0.3985625437142799}, {0.303, 0.39691533195407125}, {0.3035, 0.39527070415162013}, {0.304, 0.3936286616621123}, {0.3045, 0.3919892058607042}, {0.305, 0.3903523381425895}, {0.3055, 0.38871805992305664}, {0.306, 0.38708637263755685}, {0.3065, 0.38545727774176664}, {0.307, 0.38383077671165244}, {0.3075, 0.3822068710435387}, {0.308, 0.3805855622541756}, {0.3085, 0.37896685188080603}, {0.309, 0.3773507414812354}, {0.3095, 0.375737232633905}, {0.31, 0.37412632693796066}, {0.3105, 0.3725180260133274}, {0.311, 0.3709123315007816}, {0.3115, 0.36930924506202967}, {0.312, 0.3677087683797784}, {0.3125, 0.36611090315781913}, {0.313, 0.36451565112110007}, {0.3135, 0.3629230140158084}, {0.314, 0.36133299360945204}, {0.3145, 0.3597455916909382}, {0.315, 0.3581608100706606}, {0.3155, 0.35657865058057814}, {0.316, 0.3549991150743055}, {0.3165, 0.3534222054271954}, {0.317, 0.3518479235364298}, {0.3175, 0.3502762713211056}, {0.318, 0.348707250722327}, {0.3185, 0.3471408637032951}, {0.319, 0.34557711224940135}, {0.3195, 0.34401599836832153}, {0.32, 0.34245752409011043}, {0.3205, 0.3409016914672969}, {0.321, 0.3393485025749845}, {0.3215, 0.3377979595109486}, {0.322, 0.3362500643957351}, {0.3225, 0.33470481937276464}, {0.323, 0.33316222660843353}, {0.3235, 0.3316222882922202}, {0.324, 0.33008500663678797}, {0.3245, 0.32855038387809365}, {0.325, 0.3270184222754966}, {0.3255, 0.3254891241118667}, {0.326, 0.3239624916936963}, {0.3265, 0.3224385273512138}, {0.327, 0.32091723343849576}, {0.3275, 0.31939861233358435}, {0.328, 0.3178826664386025}, {0.3285, 0.31636939817987564}, {0.329, 0.3148588100080456}, {0.3295, 0.3133509043981997}, {0.33, 0.3118456838499877}, {0.3305, 0.31034315088775033}, {0.331, 0.3088433080606423}, {0.3315, 0.30734615794276365}, {0.332, 0.305851703133285}, {0.3325, 0.3043599462565827}, {0.333, 0.3028708899623682}, {0.3335, 0.30138453692582434}, {0.334, 0.29990088984774044}, {0.3345, 0.29841995145465017}, {0.335, 0.2969417244989714}, {0.3355, 0.29546621175914556}, {0.336, 0.2939934160397839}, {0.3365, 0.29252334017180726}, {0.337, 0.29105598701259927}, {0.3375, 0.28959135944614633}, {0.338, 0.28812946038319565}, {0.3385, 0.28667029276140177}, {0.339, 0.2852138595454825}, {0.3395, 0.2837601637273739}, {0.34, 0.28230920832639006}, {0.3405, 0.28086099638937867}, {0.341, 0.27941553099088745}, {0.3415, 0.27797281523332273}, {0.342, 0.27653285224711954}, {0.3425, 0.275095645190905}, {0.343, 0.2736611972516725}, {0.3435, 0.27222951164494846}, {0.34400000000000003, 0.2708005916149707}, {0.34450000000000003, 0.2693744404348619}, {0.34500000000000003, 0.26795106140680813}, {0.34550000000000003, 0.26653045786223917}, {0.34600000000000003, 0.26511263316201195}, {0.34650000000000003, 0.2636975906965948}, {0.34700000000000003, 0.26228533388625275}, {0.34750000000000003, 0.2608758661812409}, {0.34800000000000003, 0.2594691910619926}, {0.34850000000000003, 0.2580653120393146}, {0.34900000000000003, 0.25666423265458427}, {0.34950000000000003, 0.2552659564799482}, {0.35000000000000003, 0.25387048711852067}, {0.35050000000000003, 0.25247782820459364}, {0.35100000000000003, 0.25108798340383665}, {0.35150000000000003, 0.24970095641350998}, {0.35200000000000004, 0.2483167509626738}, {0.3525, 0.2469353708124027}, {0.353, 0.2455568197560032}, {0.3535, 0.2441811016192328}, {0.354, 0.2428082202605215}, {0.3545, 0.24143817957119662}, {0.355, 0.2400709834757122}, {0.3555, 0.23870663593187702}, {0.356, 0.2373451409310885}, {0.3565, 0.23598650249857123}, {0.357, 0.2346307246936128}, {0.3575, 0.23327781160980843}, {0.358, 0.2319277673753053}, {0.3585, 0.23058059615304938}, {0.359, 0.22923630214103996}, {0.3595, 0.22789488957258142}, {0.36, 0.22655636271654211}, {0.3605, 0.22522072587761421}, {0.361, 0.22388798339657967}, {0.3615, 0.2225581396505758}, {0.362, 0.2212311990533684}, {0.3625, 0.21990716605562355}, {0.363, 0.21858604514518776}, {0.3635, 0.21726784084736606}, {0.364, 0.2159525577252115}, {0.3645, 0.2146402003798098}, {0.365, 0.21333077345057294}, {0.3655, 0.21202428161553488}, {0.366, 0.2107207295916509}, {0.3665, 0.2094201221351022}, {0.367, 0.2081224640416015}, {0.3675, 0.20682776014670656}, {0.368, 0.20553601532613275}, {0.3685, 0.2042472344960755}, {0.369, 0.20296142261353056}, {0.3695, 0.20167858467662603}, {0.37, 0.20039872572494843}, {0.3705, 0.19912185083988376}, {0.371, 0.19784796514495628}, {0.3715, 0.19657707380617406}, {0.372, 0.19530918203237801}, {0.3725, 0.19404429507559584}, {0.373, 0.19278241823140085}, {0.3735, 0.19152355683927658}, {0.374, 0.1902677162829831}, {0.3745, 0.18901490199093196}, {0.375, 0.18776511943656393}, {0.3755, 0.1865183741387293}, {0.376, 0.18527467166208078}, {0.3765, 0.18403401761746352}, {0.377, 0.1827964176623138}, {0.3775, 0.18156187750106412}, {0.378, 0.1803304028855508}, {0.3785, 0.1791019996154315}, {0.379, 0.17787667353860348}, {0.3795, 0.17665443055162866}, {0.38, 0.17543527660016878}, {0.3805, 0.17421921767942106}, {0.381, 0.1730062598345592}, {0.3815, 0.17179640916119032}, {0.382, 0.17058967180580176}, {0.3825, 0.16938605396623085}, {0.383, 0.16818556189212952}, {0.3835, 0.16698820188543717}, {0.384, 0.16579398030086745}, {0.3845, 0.16460290354639406}, {0.385, 0.1634149780837424}, {0.3855, 0.16223021042889485}, {0.386, 0.1610486071526016}, {0.3865, 0.1598701748808895}, {0.387, 0.1586949202955923}, {0.3875, 0.15752285013487732}, {0.388, 0.1563539711937838}, {0.3885, 0.15518829032476944}, {0.389, 0.15402581443826424}, {0.3895, 0.15286655050323006}, {0.39, 0.1517105055477308}, {0.3905, 0.1505576866595093}, {0.391, 0.14940810098657442}, {0.3915, 0.14826175573779254}, {0.392, 0.14711865818349468}, {0.3925, 0.14597881565608262}, {0.393, 0.1448422355506529}, {0.3935, 0.14370892532562562}, {0.394, 0.14257889250338218}, {0.3945, 0.14145214467091405}, {0.395, 0.14032868948048005}, {0.3955, 0.13920853465027339}, {0.396, 0.13809168796509885}, {0.3965, 0.13697815727706075}, {0.397, 0.13586795050625922}, {0.3975, 0.13476107564149942}, {0.398, 0.13365754074100877}, {0.3985, 0.13255735393316614}, {0.399, 0.13146052341724568}, {0.3995, 0.130367057464162}, {0.4, 0.1292769644172389}}
{{0.0005, 1.9933964742816594}, {0.001, 1.9877294675657973}, {0.0015, 1.982415294719435}, {0.002, 1.9773298758972888}, {0.0025, 1.9724142779657245}, {0.003, 1.9676337883797854}, {0.0035, 1.9629654693368246}, {0.004, 1.9583930174868482}, {0.0045000000000000005, 1.953904242533279}, {0.005000000000000001, 1.9494896822310719}, {0.0055, 1.9451417774237785}, {0.006, 1.9408543496772965}, {0.006500000000000001, 1.936622254273815}, {0.007000000000000001, 1.9324411406088813}, {0.0075, 1.9283072813889277}, {0.008, 1.9242174475711122}, {0.0085, 1.920168814683925}, {0.009000000000000001, 1.9161588912611904}, {0.009500000000000001, 1.912185463224759}, {0.01, 1.9082465500055272}, {0.0105, 1.9043403694598506}, {0.011000000000000001, 1.900465309481905}, {0.0115, 1.8966199047866965}, {0.012, 1.8928028177373415}, {0.0125, 1.8890128223724594}, {0.013000000000000001, 1.8852487909925923}, {0.013500000000000002, 1.8815096828127165}, {0.014, 1.8777945342977207}, {0.0145, 1.8741024508799118}, {0.015000000000000001, 1.8704325998199707}, {0.0155, 1.8667842040205815}, {0.016, 1.8631565366389136}, {0.0165, 1.8595489163730115}, {0.017, 1.8559607033198957}, {0.0175, 1.8523912953212414}, {0.018000000000000002, 1.8488401247269093}, {0.018500000000000003, 1.845306655518261}, {0.019, 1.8417903807426153}, {0.0195, 1.8382908202178623}, {0.02, 1.8348075184725992}, {0.0205, 1.8313400428923123}, {0.021, 1.8278879820464862}, {0.021500000000000002, 1.8244509441750716}, {0.022000000000000002, 1.8210285558157864}, {0.0225, 1.8176204605562358}, {0.023, 1.8142263178969777}, {0.0235, 1.8108458022134652}, {0.024, 1.8074786018063587}, {0.0245, 1.8041244180309768}, {0.025, 1.8007829644978295}, {0.025500000000000002, 1.7974539663371154}, {0.026000000000000002, 1.794137159520908}, {0.026500000000000003, 1.7908322902374803}, {0.027, 1.7875391143128643}, {0.0275, 1.7842573966752528}, {0.028, 1.780986910858351}, {0.0285, 1.7777274385402138}, {0.029, 1.7744787691144388}, {0.029500000000000002, 1.771240699290931}, {0.030000000000000002, 1.7680130327237396}, {0.0305, 1.7647955796637025}, {0.031, 1.761588156633863}, {0.0315, 1.7583905861258355}, {0.032, 1.7552026963154428}, {0.0325, 1.752024320796124}, {0.033, 1.7488552983287509}, {0.0335, 1.7456954726066045}, {0.034, 1.742544692034385}, {0.0345, 1.7394028095202096}, {0.035, 1.736269682279684}, {0.035500000000000004, 1.7331451716511534}, {0.036000000000000004, 1.73002914292137}, {0.036500000000000005, 1.726921465160844}, {0.037, 1.7238220110682123}, {0.0375, 1.720730656823021}, {0.038, 1.7176472819463586}, {0.0385, 1.7145717691688247}, {0.039, 1.7115040043053542}, {0.0395, 1.7084438761364633}, {0.04, 1.7053912762955055}, {0.0405, 1.702346099161567}, {0.041, 1.6993082417576457}, {0.0415, 1.6962776036538019}, {0.042, 1.6932540868749753}, {0.0425, 1.690237595813186}, {0.043000000000000003, 1.687228037143877}, {0.043500000000000004, 1.684225319746135}, {0.044000000000000004, 1.6812293546265917}, {0.0445, 1.6782400548467735}, {0.045, 1.6752573354537208}, {0.0455, 1.6722811134136912}, {0.046, 1.6693113075487775}, {0.0465, 1.666347838476276}, {0.047, 1.6633906285506705}, {0.0475, 1.6604396018080751}, {0.048, 1.6574946839130293}, {0.0485, 1.654555802107495}, {0.049, 1.6516228851619696}, {0.0495, 1.648695863328587}, {0.05, 1.645774668296115}, {0.0505, 1.6428592331467553}, {0.051000000000000004, 1.6399494923146518}, {0.051500000000000004, 1.637045381546027}, {0.052000000000000005, 1.6341468378608661}, {0.052500000000000005, 1.631253799516078}, {0.053, 1.6283662059700519}, {0.0535, 1.6254839978485633}, {0.054, 1.622607116911943}, {0.0545, 1.6197355060234706}, {0.055, 1.616869109118924}, {0.0555, 1.6140078711772372}, {0.056, 1.6111517381922134}, {0.0565, 1.608300657145255}, {0.057, 1.6054545759790517}, {0.0575, 1.6026134435721988}, {0.058, 1.5997772097146883}, {0.0585, 1.5969458250842603}, {0.059000000000000004, 1.5941192412235485}, {0.059500000000000004, 1.59129741051801}, {0.060000000000000005, 1.5884802861745926}, {0.0605, 1.585667822201117}, {0.061, 1.582859973386336}, {0.0615, 1.5800566952806543}, {0.062, 1.5772579441774677}, {0.0625, 1.5744636770951101}, {0.063, 1.571673851759379}, {0.0635, 1.568888426586609}, {0.064, 1.566107360667289}, {0.0645, 1.563330613750182}, {0.065, 1.5605581462269456}, {0.0655, 1.5577899191172149}, {0.066, 1.5550258940541588}, {0.0665, 1.5522660332704536}, {0.067, 1.5495102995846968}, {0.0675, 1.5467586563882108}, {0.068, 1.5440110676322534}, {0.0685, 1.5412674978155927}, {0.069, 1.5385279119724493}, {0.0695, 1.5357922756607927}, {0.07, 1.5330605549509637}, {0.07050000000000001, 1.5303327164146343}, {0.07100000000000001, 1.5276087271140724}, {0.07150000000000001, 1.5248885545917152}, {0.07200000000000001, 1.522172166860028}, {0.07250000000000001, 1.5194595323916527}, {0.073, 1.5167506201098204}, {0.0735, 1.5140453993790328}, {0.074, 1.5113438399959955}, {0.0745, 1.508645912180795}, {0.075, 1.505951586568315}, {0.0755, 1.5032608341998823}, {0.076, 1.5005736265151308}, {0.0765, 1.4978899353440833}, {0.077, 1.4952097328994376}, {0.0775, 1.4925329917690608}, {0.078, 1.489859684908662}, {0.0785, 1.4871897856346703}, {0.079, 1.4845232676172853}, {0.0795, 1.4818601048737046}, {0.08, 1.47920027176152}, {0.0805, 1.4765437429722899}, {0.081, 1.4738904935252521}, {0.0815, 1.4712404987612142}, {0.082, 1.4685937343365763}, {0.0825, 1.4659501762175111}, {0.083, 1.4633098006742773}, {0.0835, 1.4606725842756756}, {0.084, 1.4580385038836388}, {0.0845, 1.4554075366479435}, {0.085, 1.4527796600010543}, {0.0855, 1.4501548516530878}, {0.08600000000000001, 1.447533089586892}, {0.08650000000000001, 1.4449143520532435}, {0.08700000000000001, 1.4422986175661565}, {0.08750000000000001, 1.439685864898293}, {0.08800000000000001, 1.4370760730764878}, {0.0885, 1.4344692213773707}, {0.089, 1.4318652893230834}, {0.0895, 1.4292642566771037}, {0.09, 1.4266661034401529}, {0.0905, 1.424070809846198}, {0.091, 1.421478356358545}, {0.0915, 1.4188887236660161}, {0.092, 1.4163018926792086}, {0.0925, 1.4137178445268384}, {0.093, 1.411136560552162}, {0.0935, 1.4085580223094742}, {0.094, 1.4059822115606853}, {0.0945, 1.4034091102719628}, {0.095, 1.4008387006104548}, {0.0955, 1.3982709649410723}, {0.096, 1.3957058858233502}, {0.0965, 1.3931434460083612}, {0.097, 1.390583628435706}, {0.0975, 1.3880264162305571}, {0.098, 1.3854717927007676}, {0.0985, 1.3829197413340366}, {0.099, 1.3803702457951366}, {0.0995, 1.3778232899231924}, {0.1, 1.3752788577290163}, {0.1005, 1.3727369333924986}, {0.101, 1.3701975012600476}, {0.1015, 1.367660545842084}, {0.10200000000000001, 1.365126051810578}, {0.10250000000000001, 1.3625940039966453}, {0.10300000000000001, 1.3600643873881781}, {0.10350000000000001, 1.357537187127533}, {0.10400000000000001, 1.3550123885092584}, {0.10450000000000001, 1.3524899769778638}, {0.105, 1.3499699381256371}, {0.1055, 1.3474522576905024}, {0.106, 1.3449369215539115}, {0.1065, 1.342423915738789}, {0.107, 1.3399132264075022}, {0.1075, 1.3374048398598792}, {0.108, 1.3348987425312553}, {0.1085, 1.3323949209905663}, {0.109, 1.3298933619384687}, {0.1095, 1.3273940522054932}, {0.11, 1.3248969787502434}, {0.1105, 1.3224021286576124}, {0.111, 1.3199094891370455}, {0.1115, 1.3174190475208254}, {0.112, 1.3149307912623902}, {0.1125, 1.3124447079346833}, {0.113, 1.3099607852285338}, {0.1135, 1.30747901095106}, {0.114, 1.3049993730241103}, {0.1145, 1.3025218594827184}, {0.115, 1.3000464584736031}, {0.1155, 1.2975731582536771}, {0.116, 1.2951019471885914}, {0.1165, 1.2926328137513057}, {0.117, 1.290165746520677}, {0.11750000000000001, 1.2877007341800775}, {0.11800000000000001, 1.2852377655160363}, {0.11850000000000001, 1.282776829416898}, {0.11900000000000001, 1.280317914871515}, {0.11950000000000001, 1.2778610109679507}, {0.12000000000000001, 1.2754061068922122}, {0.1205, 1.2729531919269992}, {0.121, 1.2705022554504792}, {0.1215, 1.2680532869350767}, {0.122, 1.265606275946287}, {0.1225, 1.26316121214151}, {0.123, 1.260718085268898}, {0.1235, 1.2582768851662276}, {0.124, 1.2558376017597896}, {0.1245, 1.2534002250632907}, {0.125, 1.250964745176785}, {0.1255, 1.2485311522856073}, {0.126, 1.2460994366593374}, {0.1265, 1.2436695886507727}, {0.127, 1.24124159869492}, {0.1275, 1.2388154573080024}, {0.128, 1.2363911550864837}, {0.1285, 1.2339686827061063}, {0.129, 1.231548030920941}, {0.1295, 1.2291291905624637}, {0.13, 1.2267121525386289}, {0.1305, 1.2242969078329717}, {0.131, 1.2218834475037181}, {0.1315, 1.2194717626829084}, {0.132, 1.2170618445755361}, {0.1325, 1.2146536844587001}, {0.133, 1.2122472736807643}, {0.1335, 1.2098426036605394}, {0.134, 1.2074396658864694}, {0.1345, 1.205038451915834}, {0.135, 1.20263895337396}, {0.1355, 1.2002411619534485}, {0.136, 1.19784506941341}, {0.1365, 1.1954506675787129}, {0.137, 1.193057948339244}, {0.1375, 1.190666903649172}, {0.138, 1.1882775255262377}, {0.1385, 1.1858898060510372}, {0.139, 1.1835037373663282}, {0.1395, 1.181119311676336}, {0.14, 1.1787365212460834}, {0.1405, 1.1763553584007131}, {0.14100000000000001, 1.1739758155248339}, {0.14150000000000001, 1.1715978850618693}, {0.14200000000000002, 1.169221559513419}, {0.14250000000000002, 1.1668468314386238}, {0.14300000000000002, 1.1644736934535453}, {0.14350000000000002, 1.1621021382305545}, {0.14400000000000002, 1.159732158497722}, {0.14450000000000002, 1.1573637470382252}, {0.145, 1.154996896689759}, {0.1455, 1.1526316003439556}, {0.146, 1.1502678509458124}, {0.1465, 1.1479056414931295}, {0.147, 1.14554496503595}, {0.1475, 1.1431858146760159}, {0.148, 1.1408281835662226}, {0.1485, 1.1384720649100897}, {0.149, 1.1361174519612285}, {0.1495, 1.1337643380228286}, {0.15, 1.1314127164471426}, {0.1505, 1.1290625806349814}, {0.151, 1.126713924035216}, {0.1515, 1.1243667401442825}, {0.152, 1.1220210225057017}, {0.1525, 1.1196767647095962}, {0.153, 1.1173339603922186}, {0.1535, 1.114992603235488}, {0.154, 1.1126526869665248}, {0.1545, 1.1103142053572004}, {0.155, 1.1079771522236868}, {0.1555, 1.105641521426018}, {0.156, 1.103307306867646}, {0.1565, 1.1009745024950177}, {0.157, 1.0986431022971446}, {0.1575, 1.0963131003051845}, {0.158, 1.0939844905920268}, {0.1585, 1.0916572672718845}, {0.159, 1.0893314244998868}, {0.1595, 1.0870069564716838}, {0.16, 1.0846838574230504}, {0.1605, 1.0823621216294999}, {0.161, 1.0800417434058969}, {0.1615, 1.0777227171060801}, {0.162, 1.075405037122488}, {0.1625, 1.0730886978857885}, {0.163, 1.0707736938645152}, {0.1635, 1.0684600195647045}, {0.164, 1.0661476695295429}, {0.1645, 1.0638366383390108}, {0.165, 1.0615269206095392}, {0.1655, 1.0592185109936647}, {0.166, 1.0569114041796914}, {0.1665, 1.054605594891356}, {0.167, 1.0523010778874966}, {0.1675, 1.0499978479617258}, {0.168, 1.0476958999421098}, {0.1685, 1.0453952286908468}, {0.169, 1.0430958291039538}, {0.1695, 1.0407976961109573}, {0.17, 1.038500824674581}, {0.1705, 1.036205209790447}, {0.171, 1.03391084648677}, {0.1715, 1.0316177298240672}, {0.17200000000000001, 1.0293258548948605}, {0.17250000000000001, 1.0270352168233872}, {0.17300000000000001, 1.0247458107653165}, {0.17350000000000002, 1.0224576319074639}, {0.17400000000000002, 1.020170675467513}, {0.17450000000000002, 1.0178849366937381}, {0.17500000000000002, 1.0156004108647303}, {0.17550000000000002, 1.0133170932891313}, {0.17600000000000002, 1.0110349793053628}, {0.1765, 1.0087540642813648}, {0.177, 1.0064743436143315}, {0.1775, 1.0041958127304587}, {0.178, 1.0019184670846866}, {0.1785, 0.9996423021604454}, {0.179, 0.9973673134694101}, {0.1795, 0.9950934965512529}, {0.18, 0.9928208469733987}, {0.1805, 0.9905493603307858}, {0.181, 0.9882790322456274}, {0.1815, 0.9860098583671771}, {0.182, 0.9837418343714939}, {0.1825, 0.9814749559612159}, {0.183, 0.9792092188653287}, {0.1835, 0.976944618838943}, {0.184, 0.974681151663072}, {0.1845, 0.97241881314441}, {0.185, 0.9701575991151165}, {0.1855, 0.9678975054325996}, {0.186, 0.9656385279793034}, {0.1865, 0.9633806626624992}, {0.187, 0.9611239054140737}, {0.1875, 0.9588682521903262}, {0.188, 0.9566136989717638}, {0.1885, 0.9543602417629002}, {0.189, 0.9521078765920561}, {0.1895, 0.9498565995111603}, {0.19, 0.9476064065955585}, {0.1905, 0.9453572939438161}, {0.191, 0.9431092576775301}, {0.1915, 0.9408622939411392}, {0.192, 0.9386163989017372}, {0.1925, 0.9363715687488866}, {0.193, 0.9341277996944393}, {0.1935, 0.93188508797235}, {0.194, 0.929643429838503}, {0.1945, 0.927402821570531}, {0.195, 0.9251632594676397}, {0.1955, 0.9229247398504385}, {0.196, 0.9206872590607629}, {0.1965, 0.918450813461508}, {0.197, 0.91621539943646}, {0.1975, 0.9139810133901298}, {0.198, 0.9117476517475865}, {0.1985, 0.9095153109542976}, {0.199, 0.9072839874759626}, {0.1995, 0.9050536777983597}, {0.2, 0.9028243784271823}, {0.2005, 0.9005960858878849}, {0.201, 0.8983687967255284}, {0.2015, 0.8961425075046268}, {0.202, 0.8939172148089924}, {0.2025, 0.8916929152415917}, {0.203, 0.8894696054243905}, {0.20350000000000001, 0.8872472819982092}, {0.20400000000000001, 0.8850259416225789}, {0.20450000000000002, 0.8828055809755935}, {0.20500000000000002, 0.8805861967537711}, {0.20550000000000002, 0.8783677856719063}, {0.20600000000000002, 0.8761503444629386}, {0.20650000000000002, 0.8739338698778036}, {0.20700000000000002, 0.871718358685307}, {0.20750000000000002, 0.8695038076719799}, {0.20800000000000002, 0.8672902136419482}, {0.20850000000000002, 0.8650775734167977}, {0.209, 0.8628658838354428}, {0.2095, 0.8606551417539983}, {0.21, 0.8584453440456448}, {0.2105, 0.8562364876005051}, {0.211, 0.8540285693255156}, {0.2115, 0.8518215861442999}, {0.212, 0.8496155349970462}, {0.2125, 0.8474104128403825}, {0.213, 0.8452062166472547}, {0.2135, 0.8430029434068076}, {0.214, 0.8408005901242626}, {0.2145, 0.8385991538207997}, {0.215, 0.8363986315334422}, {0.2155, 0.8341990203149374}, {0.216, 0.8320003172336441}, {0.2165, 0.8298025193734151}, {0.217, 0.8276056238334875}, {0.2175, 0.8254096277283696}, {0.218, 0.8232145281877301}, {0.2185, 0.8210203223562853}, {0.219, 0.8188270073936945}, {0.2195, 0.8166345804744521}, {0.22, 0.8144430387877757}, {0.2205, 0.8122523795375061}, {0.221, 0.8100625999419993}, {0.2215, 0.8078736972340228}, {0.222, 0.8056856686606524}, {0.2225, 0.8034985114831739}, {0.223, 0.8013122229769756}, {0.2235, 0.7991268004314549}, {0.224, 0.7969422411499125}, {0.2245, 0.7947585424494608}, {0.225, 0.7925757016609205}, {0.2255, 0.7903937161287282}, {0.226, 0.7882125832108406}, {0.2265, 0.7860323002786362}, {0.227, 0.7838528647168255}, {0.2275, 0.7816742739233531}, {0.228, 0.7794965253093129}, {0.2285, 0.7773196162988498}, {0.229, 0.7751435443290722}, {0.2295, 0.7729683068499611}, {0.23, 0.7707939013242839}, {0.2305, 0.7686203252275017}, {0.231, 0.7664475760476854}, {0.2315, 0.7642756512854283}, {0.232, 0.7621045484537592}, {0.2325, 0.7599342650780603}, {0.233, 0.7577647986959783}, {0.2335, 0.7555961468573442}, {0.234, 0.7534283071240897}, {0.23450000000000001, 0.751261277070165}, {0.23500000000000001, 0.7490950542814572}, {0.23550000000000001, 0.7469296363557099}, {0.23600000000000002, 0.7447650209024437}, {0.23650000000000002, 0.7426012055428741}, {0.23700000000000002, 0.7404381879098381}, {0.23750000000000002, 0.7382759656477105}, {0.23800000000000002, 0.7361145364123327}, {0.23850000000000002, 0.7339538978709297}, {0.23900000000000002, 0.7317940477020384}, {0.23950000000000002, 0.7296349835954334}, {0.24000000000000002, 0.7274767032520473}, {0.2405, 0.7253192043839012}, {0.241, 0.7231624847140306}, {0.2415, 0.7210065419764105}, {0.242, 0.7188513739158873}, {0.2425, 0.7166969782881012}, {0.243, 0.7145433528594225}, {0.2435, 0.7123904954068752}, {0.244, 0.7102384037180713}, {0.2445, 0.708087075591141}, {0.245, 0.7059365088346621}, {0.2455, 0.703786701267594}, {0.246, 0.7016376507192106}, {0.2465, 0.6994893550290311}, {0.247, 0.6973418120467567}, {0.2475, 0.6951950196322043}, {0.248, 0.6930489756552385}, {0.2485, 0.6909036779957121}, {0.249, 0.6887591245433962}, {0.2495, 0.6866153131979214}, {0.25, 0.6844722418687121}, {0.2505, 0.6823299084749257}, {0.251, 0.6801883109453903}, {0.2515, 0.6780474472185412}, {0.252, 0.6759073152423616}, {0.2525, 0.6737679129743239}, {0.253, 0.6716292383813267}, {0.2535, 0.6694912894396359}, {0.254, 0.6673540641348281}, {0.2545, 0.6652175604617281}, {0.255, 0.6630817764243548}, {0.2555, 0.6609467100358617}, {0.256, 0.6588123593184798}, {0.2565, 0.6566787223034591}, {0.257, 0.6545457970310191}, {0.2575, 0.6524135815502838}, {0.258, 0.6502820739192345}, {0.2585, 0.6481512722046485}, {0.259, 0.6460211744820501}, {0.2595, 0.6438917788356533}, {0.26, 0.6417630833583097}, {0.2605, 0.6396350861514537}, {0.261, 0.6375077853250528}, {0.2615, 0.6353811789975505}, {0.262, 0.6332552652958223}, {0.2625, 0.6311300423551138}, {0.263, 0.6290055083189992}, {0.2635, 0.6268816613393255}, {0.264, 0.6247584995761635}, {0.2645, 0.6226360211977566}, {0.265, 0.6205142243804755}, {0.2655, 0.6183931073087641}, {0.266, 0.6162726681750923}, {0.2665, 0.6141529051799106}, {0.267, 0.6120338165315988}, {0.2675, 0.6099154004464185}, {0.268, 0.6077976551484694}, {0.2685, 0.6056805788696378}, {0.269, 0.6035641698495524}, {0.2695, 0.6014484263355397}, {0.27, 0.5993333465825752}, {0.2705, 0.5972189288532408}, {0.271, 0.5951051714176763}, {0.2715, 0.592992072553538}, {0.272, 0.590879630545954}, {0.2725, 0.5887678436874779}, {0.273, 0.5866567102780467}, {0.2735, 0.5845462286249372}, {0.274, 0.5824363970427229}, {0.2745, 0.580327213853232}, {0.275, 0.5782186773855038}, {0.2755, 0.5761107859757464}, {0.276, 0.5740035379672963}, {0.2765, 0.5718969317105782}, {0.277, 0.5697909655630586}, {0.2775, 0.567685637889211}, {0.278, 0.5655809470604714}, {0.2785, 0.5634768914551993}, {0.279, 0.5613734694586405}, {0.2795, 0.5592706794628823}, {0.28, 0.5571685198668186}, {0.2805, 0.5550669890761062}, {0.281, 0.5529660855031329}, {0.28150000000000003, 0.550865807566973}, {0.28200000000000003, 0.5487661536933504}, {0.28250000000000003, 0.5466671223146033}, {0.28300000000000003, 0.5445687118696454}, {0.28350000000000003, 0.5424709208039245}, {0.28400000000000003, 0.5403737475693939}, {0.28450000000000003, 0.5382771906244672}, {0.28500000000000003, 0.5361812484339854}, {0.28550000000000003, 0.5340859194691827}, {0.28600000000000003, 0.5319912022076465}, {0.28650000000000003, 0.5298970951332849}, {0.28700000000000003, 0.5278035967362882}, {0.28750000000000003, 0.5257107055130963}, {0.28800000000000003, 0.523618419966364}, {0.28850000000000003, 0.521526738604922}, {0.289, 0.5194356599437504}, {0.2895, 0.5173451825039344}, {0.29, 0.5152553048126383}, {0.2905, 0.5131660254030701}, {0.291, 0.5110773428144455}, {0.2915, 0.5089892555919562}, {0.292, 0.5069017622867378}, {0.2925, 0.5048148614558368}, {0.293, 0.5027285516621744}, {0.2935, 0.5006428314745222}, {0.294, 0.4985576994674603}, {0.2945, 0.49647315422135363}, {0.295, 0.49438919432231665}, {0.2955, 0.492305818362182}, {0.296, 0.4902230249384689}, {0.2965, 0.48814081265435605}, {0.297, 0.48605918011864446}, {0.2975, 0.4839781259457334}, {0.298, 0.4818976487555857}, {0.2985, 0.4798177471736995}, {0.299, 0.4777384198310781}, {0.2995, 0.47565966536420046}, {0.3, 0.4735814824149913}, {0.3005, 0.47150386963079316}, {0.301, 0.46942682566433436}, {0.3015, 0.46735034917370455}, {0.302, 0.4652744388223211}, {0.3025, 0.46319909327890674}, {0.303, 0.4611243112174539}, {0.3035, 0.459050091317204}, {0.304, 0.45697643226261353}, {0.3045, 0.45490333274333095}, {0.305, 0.45283079145416627}, {0.3055, 0.45075880709506655}, {0.306, 0.44868737837108363}, {0.3065, 0.4466165039923553}, {0.307, 0.4445461826740713}, {0.3075, 0.4424764131364476}, {0.308, 0.4404071941047072}, {0.3085, 0.4383385243090434}, {0.309, 0.4362704024846036}, {0.3095, 0.4342028273714549}, {0.31, 0.43213579771456523}, {0.3105, 0.43006931226377443}, {0.311, 0.4280033697737686}, {0.3115, 0.42593796900405856}, {0.312, 0.42387310871895156}, {0.3125, 0.4218087876875243}, {0.313, 0.41974500468360554}, {0.3135, 0.41768175848574596}, {0.314, 0.4156190478771946}, {0.3145, 0.4135568716458755}, {0.315, 0.4114952285843656}, {0.3155, 0.4094341174898666}, {0.316, 0.40737353716418623}, {0.3165, 0.40531348641371023}, {0.317, 0.4032539640493824}, {0.3175, 0.40119496888667894}, {0.318, 0.3991364997455884}, {0.3185, 0.39707855545058557}, {0.319, 0.3950211348306105}, {0.3195, 0.392964236719046}, {0.32, 0.3909078599536948}, {0.3205, 0.3888520033767575}, {0.321, 0.38679666583480876}, {0.3215, 0.3847418461787797}, {0.322, 0.3826875432639312}, {0.3225, 0.3806337559498343}, {0.323, 0.37858048310034964}, {0.3235, 0.376527723583604}, {0.324, 0.37447547627197086}, {0.3245, 0.37242374004204803}, {0.325, 0.37037251377463654}, {0.3255, 0.36832179635472206}, {0.326, 0.3662715866714501}, {0.3265, 0.36422188361811014}, {0.327, 0.3621726860921104}, {0.3275, 0.36012399299496267}, {0.328, 0.35807580323225774}, {0.3285, 0.3560281157136467}, {0.329, 0.3539809293528222}, {0.3295, 0.35193424306749854}, {0.33, 0.3498880557793893}, {0.3305, 0.34784236641419053}, {0.331, 0.34579717390156195}, {0.3315, 0.3437524771751035}, {0.332, 0.34170827517234237}, {0.3325, 0.339664566834708}, {0.333, 0.3376213511075159}, {0.3335, 0.33557862693995033}, {0.334, 0.3335363932850417}, {0.3345, 0.3314946490996524}, {0.335, 0.3294533933444548}, {0.3355, 0.3274126249839149}, {0.336, 0.32537234298627293}, {0.3365, 0.3233325463235266}, {0.337, 0.3212932339714123}, {0.3375, 0.3192544049093877}, {0.338, 0.31721605812061204}, {0.3385, 0.31517819259193214}, {0.339, 0.31314080731386174}, {0.3395, 0.311103901280565}, {0.34, 0.30906747348983954}, {0.3405, 0.3070315229431002}, {0.341, 0.3049960486453587}, {0.3415, 0.30296104960521064}, {0.342, 0.30092652483481563}, {0.3425, 0.2988924733498832}, {0.343, 0.29685889416965194}, {0.3435, 0.29482578631687817}, {0.34400000000000003, 0.29279314881781593}, {0.34450000000000003, 0.2907609807022}, {0.34500000000000003, 0.2887292810032345}, {0.34550000000000003, 0.28669804875757077}, {0.34600000000000003, 0.28466728300529587}, {0.34650000000000003, 0.28263698278991245}, {0.34700000000000003, 0.28060714715832824}, {0.34750000000000003, 0.27857777516083515}, {0.34800000000000003, 0.2765488658510955}, {0.34850000000000003, 0.2745204182861294}, {0.34900000000000003, 0.2724924315262931}, {0.34950000000000003, 0.2704649046352705}, {0.35000000000000003, 0.26843783668005106}, {0.35050000000000003, 0.26641122673092066}, {0.35100000000000003, 0.26438507386144305}, {0.35150000000000003, 0.2623593771484458}, {0.35200000000000004, 0.2603341356720057}, {0.3525, 0.25830934851543264}, {0.353, 0.2562850147652558}, {0.3535, 0.2542611335112104}, {0.354, 0.25223770384622135}, {0.3545, 0.2502147248663884}, {0.355, 0.2481921956709734}, {0.3555, 0.24617011536238476}, {0.356, 0.24414848304616465}, {0.3565, 0.2421272978309732}, {0.357, 0.24010655882857623}, {0.3575, 0.23808626515382825}, {0.358, 0.23606641592466304}, {0.3585, 0.23404701026207775}, {0.359, 0.23202804729011683}, {0.3595, 0.23000952613586323}, {0.36, 0.22799144592942056}, {0.3605, 0.22597380580390203}, {0.361, 0.22395660489541713}, {0.3615, 0.22193984234305808}, {0.362, 0.2199235172888836}, {0.3625, 0.21790762887791115}, {0.363, 0.21589217625810164}, {0.3635, 0.21387715858034406}, {0.364, 0.21186257499844574}, {0.3645, 0.20984842466911835}, {0.365, 0.20783470675196614}, {0.3655, 0.20582142040947127}, {0.366, 0.20380856480698295}, {0.3665, 0.2017961391127041}, {0.367, 0.19978414249767962}, {0.3675, 0.19777257413578497}, {0.368, 0.19576143320371076}, {0.3685, 0.19375071888095108}, {0.369, 0.1917404303497976}, {0.3695, 0.18973056679531775}, {0.37, 0.18772112740535074}, {0.3705, 0.18571211137049115}, {0.371, 0.18370351788407935}, {0.3715, 0.18169534614218752}, {0.372, 0.179687595343611}, {0.3725, 0.17768026468985387}, {0.373, 0.1756733533851187}, {0.3735, 0.17366686063629544}, {0.374, 0.17166078565294884}, {0.3745, 0.1696551276473086}, {0.375, 0.16764988583425544}, {0.3755, 0.16564505943131325}, {0.376, 0.16364064765863562}, {0.3765, 0.16163664973899605}, {0.377, 0.1596330648977753}, {0.3775, 0.15762989236295155}, {0.378, 0.155627131365091}, {0.3785, 0.1536247811373337}, {0.379, 0.15162284091538636}, {0.3795, 0.14962130993750722}, {0.38, 0.14762018744450067}, {0.3805, 0.1456194726797022}, {0.381, 0.14361916488897153}, {0.3815, 0.14161926332067853}, {0.382, 0.13961976722569536}, {0.3825, 0.1376206758573859}, {0.383, 0.13562198847159368}, {0.3835, 0.13362370432663573}, {0.384, 0.13162582268328737}, {0.3845, 0.1296283428047751}, {0.385, 0.1276312639567656}, {0.3855, 0.12563458540735772}, {0.386, 0.12363830642706919}, {0.3865, 0.12164242628882849}, {0.387, 0.11964694426796774}, {0.3875, 0.11765185964220626}, {0.388, 0.11565717169164835}, {0.3885, 0.11366287969876843}, {0.389, 0.111668982948405}, {0.3895, 0.1096754807277478}, {0.39, 0.10768237232633071}, {0.3905, 0.10568965703602129}, {0.391, 0.10369733415101257}, {0.3915, 0.10170540296781172}, {0.392, 0.09971386278523386}, {0.3925, 0.09772271290439005}, {0.393, 0.09573195262867906}, {0.3935, 0.09374158126377874}, {0.394, 0.09175159811763556}, {0.3945, 0.08976200250045929}, {0.395, 0.08777279372470947}, {0.3955, 0.08578397110508895}, {0.396, 0.08379553395853545}, {0.3965, 0.08180748160421158}, {0.397, 0.0798198133634973}, {0.3975, 0.07783252855997946}, {0.398, 0.07584562651944426}, {0.3985, 0.07385910656987194}, {0.399, 0.07187296804142074}, {0.3995, 0.06988721026642475}, {0.4, 0.06790183257938498}}
{{0.0005, 1.9923086838401314}, {0.001, 1.9855551848273572}, {0.0015, 1.9791558566271215}, {0.002, 1.9729866388384483}, {0.0025, 1.9669886111327286}, {0.003, 1.9611270702586467}, {0.0035, 1.9553790855209097}, {0.004, 1.9497283591824548}, {0.0045000000000000005, 1.944162705473491}, {0.005000000000000001, 1.9386726658510773}, {0.0055, 1.9332506842138901}, {0.006, 1.9278905846622763}, {0.006500000000000001, 1.9225872245852071}, {0.007000000000000001, 1.9173362551278377}, {0.0075, 1.9121339504437374}, {0.008, 1.9069770826780057}, {0.0085, 1.901862828322749}, {0.009000000000000001, 1.8967886966795402}, {0.009500000000000001, 1.891752474265681}, {0.01, 1.886752180954919}, {0.0105, 1.8817860349105229}, {0.011000000000000001, 1.8768524242118454}, {0.0115, 1.8719498836495365}, {0.012, 1.8670770755633783}, {0.0125, 1.8622327738789}, {0.013000000000000001, 1.857415850701842}, {0.013500000000000002, 1.8526252649777943}, {0.014, 1.847860052833956}, {0.0145, 1.8431193193022506}, {0.015000000000000001, 1.8384022311852826}, {0.0155, 1.8337080108744557}, {0.016, 1.829035930966495}, {0.0165, 1.8243853095534932}, {0.017, 1.8197555060843116}, {0.0175, 1.8151459177132756}, {0.018000000000000002, 1.8105559760664371}, {0.018500000000000003, 1.8059851443674033}, {0.019, 1.8014329148740813}, {0.0195, 1.7968988065854066}, {0.02, 1.792382363183408}, {0.0205, 1.7878831511811937}, {0.021, 1.7834007582516942}, {0.021500000000000002, 1.7789347917156757}, {0.022000000000000002, 1.774484877170451}, {0.0225, 1.7700506572433217}, {0.023, 1.765631790455863}, {0.0235, 1.7612279501870207}, {0.024, 1.7568388237244719}, {0.0245, 1.7524641113950903}, {0.025, 1.7481035257663973}, {0.025500000000000002, 1.7437567909119376}, {0.026000000000000002, 1.739423641734282}, {0.026500000000000003, 1.7351038233401277}, {0.027, 1.7307970904625698}, {0.0275, 1.7265032069261892}, {0.028, 1.722221945151045}, {0.0285, 1.7179530856921104}, {0.029, 1.7136964168110427}, {0.029500000000000002, 1.7094517340774806}, {0.030000000000000002, 1.7052188399973922}, {0.0305, 1.7009975436662004}, {0.031, 1.6967876604446548}, {0.0315, 1.6925890116556297}, {0.032, 1.688401424300168}, {0.0325, 1.6842247307912845}, {0.033, 1.6800587687041444}, {0.0335, 1.6759033805413932}, {0.034, 1.671758413512496}, {0.0345, 1.667623719326063}, {0.035, 1.6634991539942077}, {0.035500000000000004, 1.6593845776480978}, {0.036000000000000004, 1.6552798543638885}, {0.036500000000000005, 1.65118485199834}, {0.037, 1.6470994420334284}, {0.0375, 1.643023499429373}, {0.038, 1.6389569024854935}, {0.0385, 1.6348995327083922}, {0.039, 1.6308512746869888}, {0.0395, 1.6268120159739647}, {0.04, 1.6227816469732035}, {0.0405, 1.618760060832874}, {0.041, 1.614747153343774}, {0.0415, 1.6107428228426568}, {0.042, 1.6067469701201955}, {0.0425, 1.602759498333351}, {0.043000000000000003, 1.5987803129218412}, {0.043500000000000004, 1.59480932152852}, {0.044000000000000004, 1.590846433923397}, {0.0445, 1.5868915619311281}, {0.045, 1.5829446193617505}, {0.0455, 1.5790055219445087}, {0.046, 1.575074187264576}, {0.0465, 1.5711505347025478}, {0.047, 1.5672344853765159}, {0.0475, 1.5633259620866207}, {0.048, 1.5594248892619358}, {0.0485, 1.5555311929095643}, {0.049, 1.5516448005658354}, {0.0495, 1.547765641249494}, {0.05, 1.5438936454167804}, {0.0505, 1.540028744918309}, {0.051000000000000004, 1.5361708729576484}, {0.051500000000000004, 1.5323199640515397}, {0.052000000000000005, 1.528475953991642}, {0.052500000000000005, 1.5246387798077672}, {0.053, 1.520808379732499}, {0.0535, 1.5169846931671587}, {0.054, 1.5131676606490434}, {0.0545, 1.5093572238198663}, {0.055, 1.505553325395367}, {0.0555, 1.5017559091360253}, {0.056, 1.497964919818822}, {0.0565, 1.4941803032100216}, {0.057, 1.4904020060389045}, {0.0575, 1.4866299759724326}, {0.058, 1.4828641615907885}, {0.0585, 1.4791045123637627}, {0.059000000000000004, 1.475350978627944}, {0.059500000000000004, 1.4716035115646904}, {0.060000000000000005, 1.4678620631788317}, {0.0605, 1.4641265862780852}, {0.061, 1.4603970344531576}, {0.0615, 1.456673362058489}, {0.062, 1.452955524193635}, {0.0625, 1.4492434766852371}, {0.063, 1.4455371760695812}, {0.0635, 1.4418365795756978}, {0.064, 1.4381416451090117}, {0.0645, 1.4344523312354855}, {0.065, 1.4307685971662596}, {0.0655, 1.4270904027427738}, {0.066, 1.4234177084223318}, {0.0665, 1.4197504752641126}, {0.067, 1.4160886649155893}, {0.0675, 1.412432239599371}, {0.068, 1.40878116210042}, {0.0685, 1.4051353957536554}, {0.069, 1.4014949044319047}, {0.0695, 1.397859652534224}, {0.07, 1.3942296049745388}, {0.07050000000000001, 1.3906047271706152}, {0.07100000000000001, 1.3869849850333447}, {0.07150000000000001, 1.3833703449563248}, {0.07200000000000001, 1.379760773805743}, {0.07250000000000001, 1.3761562389105328}, {0.073, 1.3725567080527965}, {0.0735, 1.3689621494585043}, {0.074, 1.36537253178844}, {0.0745, 1.3617878241293826}, {0.075, 1.3582079959855418}, {0.0755, 1.3546330172702081}, {0.076, 1.3510628582976285}, {0.0765, 1.347497489775095}, {0.077, 1.3439368827952507}, {0.0775, 1.340381008828574}, {0.078, 1.3368298397160745}, {0.0785, 1.3332833476621737}, {0.079, 1.3297415052277597}, {0.0795, 1.3262042853234226}, {0.08, 1.3226716612028642}, {0.0805, 1.3191436064564626}, {0.081, 1.3156200950050045}, {0.0815, 1.3121011010935713}, {0.082, 1.3085865992855716}, {0.0825, 1.305076564456919}, {0.083, 1.3015709717903647}, {0.0835, 1.2980697967699388}, {0.084, 1.294573015175556}, {0.0845, 1.291080603077728}, {0.085, 1.2875925368324088}, {0.0855, 1.2841087930759616}, {0.08600000000000001, 1.280629348720248}, {0.08650000000000001, 1.2771541809478122}, {0.08700000000000001, 1.2736832672072078}, {0.08750000000000001, 1.2702165852083984}, {0.08800000000000001, 1.2667541129182927}, {0.0885, 1.2632958285563596}, {0.089, 1.2598417105903554}, {0.0895, 1.256391737732137}, {0.09, 1.2529458889335825}, {0.0905, 1.2495041433825853}, {0.091, 1.2460664804991528}, {0.0915, 1.2426328799315756}, {0.092, 1.239203321552698}, {0.0925, 1.2357777854562488}, {0.093, 1.2323562519532747}, {0.0935, 1.2289387015686277}, {0.094, 1.2255251150375455}, {0.0945, 1.2221154733022914}, {0.095, 1.2187097575088786}, {0.0955, 1.215307949003848}, {0.096, 1.2119100293311307}, {0.0965, 1.2085159802289562}, {0.097, 1.2051257836268452}, {0.0975, 1.2017394216426494}, {0.098, 1.1983568765796577}, {0.0985, 1.1949781309237621}, {0.099, 1.1916031673406802}, {0.0995, 1.1882319686732317}, {0.1, 1.1848645179386723}, {0.1005, 1.1815007983260815}, {0.101, 1.1781407931938013}, {0.1015, 1.1747844860669208}, {0.10200000000000001, 1.171431860634824}, {0.10250000000000001, 1.1680829007487659}, {0.10300000000000001, 1.1647375904195156}, {0.10350000000000001, 1.161395913815031}, {0.10400000000000001, 1.1580578552581853}, {0.10450000000000001, 1.1547233992245374}, {0.105, 1.15139253034014}, {0.1055, 1.1480652333793937}, {0.106, 1.1447414932629436}, {0.1065, 1.1414212950556077}, {0.107, 1.1381046239643546}, {0.1075, 1.1347914653363083}, {0.108, 1.1314818046568005}, {0.1085, 1.128175627547449}, {0.109, 1.1248729197642842}, {0.1095, 1.1215736671958916}, {0.11, 1.1182778558616073}, {0.1105, 1.114985471909735}, {0.111, 1.111696501615799}, {0.1115, 1.1084109313808244}, {0.112, 1.105128747729661}, {0.1125, 1.1018499373093118}, {0.113, 1.098574486887325}, {0.1135, 1.0953023833501845}, {0.114, 1.0920336137017463}, {0.1145, 1.088768165061694}, {0.115, 1.0855060246640262}, {0.1155, 1.0822471798555704}, {0.116, 1.0789916180945136}, {0.1165, 1.0757393269489721}, {0.117, 1.0724902940955765}, {0.11750000000000001, 1.0692445073180812}, {0.11800000000000001, 1.0660019545060042}, {0.11850000000000001, 1.062762623653282}, {0.11900000000000001, 1.0595265028569496}, {0.11950000000000001, 1.0562935803158477}, {0.12000000000000001, 1.053063844329345}, {0.1205, 1.049837283296084}, {0.121, 1.046613885712751}, {0.1215, 1.0433936401728587}, {0.122, 1.0401765353655588}, {0.1225, 1.0369625600744636}, {0.123, 1.0337517031764978}, {0.1235, 1.0305439536407586}, {0.124, 1.0273393005273999}, {0.1245, 1.0241377329865358}, {0.125, 1.0209392402571575}, {0.1255, 1.017743811666071}, {0.126, 1.0145514366268455}, {0.1265, 1.0113621046387908}, {0.127, 1.0081758052859409}, {0.1275, 1.004992528236049}, {0.128, 1.0018122632396136}, {0.1285, 0.9986350001289105}, {0.129, 0.9954607288170382}, {0.1295, 0.9922894392969804}, {0.13, 0.989121121640687}, {0.1305, 0.9859557659981607}, {0.131, 0.9827933625965694}, {0.1315, 0.9796339017393573}, {0.132, 0.9764773738053818}, {0.1325, 0.9733237692480607}, {0.133, 0.9701730785945276}, {0.1335, 0.9670252924448065}, {0.134, 0.9638804014709892}, {0.1345, 0.9607383964164382}, {0.135, 0.9575992680949938}, {0.1355, 0.9544630073901865}, {0.136, 0.9513296052544764}, {0.1365, 0.9481990527084924}, {0.137, 0.9450713408402858}, {0.1375, 0.9419464608045933}, {0.138, 0.9388244038221144}, {0.1385, 0.9357051611787962}, {0.139, 0.9325887242251307}, {0.1395, 0.9294750843754563}, {0.14, 0.9263642331072786}, {0.1405, 0.9232561619605967}, {0.14100000000000001, 0.9201508625372345}, {0.14150000000000001, 0.917048326500189}, {0.14200000000000002, 0.9139485455729789}, {0.14250000000000002, 0.9108515115390184}, {0.14300000000000002, 0.9077572162409806}, {0.14350000000000002, 0.9046656515801785}, {0.14400000000000002, 0.9015768095159603}, {0.14450000000000002, 0.8984906820651021}, {0.145, 0.8954072613012175}, {0.1455, 0.8923265393541714}, {0.146, 0.8892485084095002}, {0.1465, 0.8861731607078468}, {0.147, 0.883100488544397}, {0.1475, 0.880030484268324}, {0.148, 0.8769631402822412}, {0.1485, 0.8738984490416701}, {0.149, 0.8708364030544985}, {0.1495, 0.8677769948804642}, {0.15, 0.8647202171306322}, {0.1505, 0.8616660624668844}, {0.151, 0.8586145236014197}, {0.1515, 0.8555655932962534}, {0.152, 0.8525192643627232}, {0.1525, 0.8494755296610157}, {0.153, 0.8464343820996745}, {0.1535, 0.8433958146351401}, {0.154, 0.8403598202712784}, {0.1545, 0.8373263920589247}, {0.155, 0.8342955230954237}, {0.1555, 0.8312672065241917}, {0.156, 0.8282414355342672}, {0.1565, 0.8252182033598772}, {0.157, 0.8221975032800057}, {0.1575, 0.8191793286179726}, {0.158, 0.816163672741006}, {0.1585, 0.8131505290598364}, {0.159, 0.8101398910282823}, {0.1595, 0.8071317521428475}, {0.16, 0.8041261059423218}, {0.1605, 0.8011229460073894}, {0.161, 0.7981222659602341}, {0.1615, 0.7951240594641645}, {0.162, 0.7921283202232251}, {0.1625, 0.7891350419818258}, {0.163, 0.7861442185243731}, {0.1635, 0.7831558436749018}, {0.164, 0.7801699112967145}, {0.1645, 0.7771864152920276}, {0.165, 0.774205349601614}, {0.1655, 0.7712267082044614}, {0.166, 0.7682504851174191}, {0.1665, 0.7652766743948708}, {0.167, 0.7623052701283886}, {0.1675, 0.7593362664464055}, {0.168, 0.7563696575138857}, {0.1685, 0.7534054375320067}, {0.169, 0.7504436007378309}, {0.1695, 0.7474841414039953}, {0.17, 0.7445270538383997}, {0.1705, 0.7415723323838921}, {0.171, 0.7386199714179704}, {0.1715, 0.7356699653524786}, {0.17200000000000001, 0.7327223086333051}, {0.17250000000000001, 0.7297769957400945}, {0.17300000000000001, 0.7268340211859514}, {0.17350000000000002, 0.7238933795171577}, {0.17400000000000002, 0.7209550653128802}, {0.17450000000000002, 0.7180190731849003}, {0.17500000000000002, 0.7150853977773264}, {0.17550000000000002, 0.7121540337663251}, {0.17600000000000002, 0.7092249758598484}, {0.1765, 0.706298218797362}, {0.177, 0.703373757349585}, {0.1775, 0.7004515863182242}, {0.178, 0.6975317005357156}, {0.1785, 0.6946140948649666}, {0.179, 0.6916987641991055}, {0.1795, 0.6887857034612289}, {0.18, 0.6858749076041502}, {0.1805, 0.6829663716101599}, {0.181, 0.6800600904907801}, {0.1815, 0.6771560592865293}, {0.182, 0.6742542730666765}, {0.1825, 0.6713547269290103}, {0.183, 0.6684574159996125}, {0.1835, 0.6655623354326237}, {0.184, 0.6626694804100134}, {0.1845, 0.6597788461413604}, {0.185, 0.6568904278636308}, {0.1855, 0.654004220840957}, {0.186, 0.6511202203644164}, {0.1865, 0.6482384217518257}, {0.187, 0.6453588203475173}, {0.1875, 0.6424814115221409}, {0.188, 0.6396061906724446}, {0.1885, 0.636733153221073}, {0.189, 0.6338622946163677}, {0.1895, 0.6309936103321612}, {0.19, 0.6281270958675758}, {0.1905, 0.6252627467468325}, {0.191, 0.622400558519049}, {0.1915, 0.6195405267580533}, {0.192, 0.6166826470621873}, {0.1925, 0.6138269150541186}, {0.193, 0.610973326380656}, {0.1935, 0.6081218767125622}, {0.194, 0.6052725617443708}, {0.1945, 0.6024253771942029}, {0.195, 0.5995803188035935}, {0.1955, 0.5967373823373074}, {0.196, 0.5938965635831663}, {0.1965, 0.5910578583518736}, {0.197, 0.5882212624768434}, {0.1975, 0.5853867718140314}, {0.198, 0.5825543822417609}, {0.1985, 0.5797240896605601}, {0.199, 0.5768958899929959}, {0.1995, 0.5740697791835105}, {0.2, 0.571245753198257}, {0.2005, 0.5684238080249409}, {0.201, 0.5656039396726621}, {0.2015, 0.5627861441717551}, {0.202, 0.5599704175736362}, {0.2025, 0.5571567559506458}, {0.203, 0.5543451553958978}, {0.20350000000000001, 0.5515356120231317}, {0.20400000000000001, 0.5487281219665567}, {0.20450000000000002, 0.545922681380706}, {0.20500000000000002, 0.5431192864402934}, {0.20550000000000002, 0.5403179333400644}, {0.20600000000000002, 0.5375186182946518}, {0.20650000000000002, 0.5347213375384371}, {0.20700000000000002, 0.5319260873254045}, {0.20750000000000002, 0.5291328639290049}, {0.20800000000000002, 0.5263416636420194}, {0.20850000000000002, 0.5235524827764148}, {0.209, 0.5207653176632139}, {0.2095, 0.5179801646523623}, {0.21, 0.5151970201125905}, {0.2105, 0.5124158804312826}, {0.211, 0.5096367420143528}, {0.2115, 0.5068596012861045}, {0.212, 0.5040844546891144}, {0.2125, 0.5013112986840951}, {0.213, 0.4985401297497762}, {0.2135, 0.4957709443827775}, {0.214, 0.49300373909748757}, {0.2145, 0.49023851042593414}, {0.215, 0.4874752549176776}, {0.2155, 0.48471396913967385}, {0.216, 0.4819546496761703}, {0.2165, 0.47919729312857773}, {0.217, 0.4764418961153614}, {0.2175, 0.473688455271919}, {0.218, 0.47093696725047296}, {0.2185, 0.4681874287199496}, {0.219, 0.46543983636587344}, {0.2195, 0.4626941868902525}, {0.22, 0.459950477011469}, {0.2205, 0.4572087034641676}, {0.221, 0.45446886299915407}, {0.2215, 0.4517309523832786}, {0.222, 0.4489949683993374}, {0.2225, 0.4462609078459622}, {0.223, 0.44352876753751946}, {0.2235, 0.44079854430400295}, {0.224, 0.4380702349909373}, {0.2245, 0.43534383645926944}, {0.225, 0.432619345585273}, {0.2255, 0.42989675926044524}, {0.226, 0.42717607439141186}, {0.2265, 0.42445728789982384}, {0.227, 0.4217403967222668}, {0.2275, 0.4190253978101577}, {0.228, 0.41631228812965637}, {0.2285, 0.413601064661564}, {0.229, 0.41089172440123417}, {0.2295, 0.40818426435848043}, {0.23, 0.4054786815574807}, {0.2305, 0.4027749730366857}, {0.231, 0.4000731358487351}, {0.2315, 0.3973731670603587}, {0.232, 0.39467506375229466}, {0.2325, 0.3919788230191966}, {0.233, 0.38928444196955125}, {0.2335, 0.38659191772558305}, {0.234, 0.3839012474231811}, {0.23450000000000001, 0.38121242821180196}, {0.23500000000000001, 0.3785254572543906}, {0.23550000000000001, 0.3758403317272978}, {0.23600000000000002, 0.37315704882019574}, {0.23650000000000002, 0.3704756057359923}, {0.23700000000000002, 0.36779599969075844}, {0.23750000000000002, 0.36511822791363613}, {0.23800000000000002, 0.36244228764676645}, {0.23850000000000002, 0.3597681761452078}, {0.23900000000000002, 0.35709589067685477}, {0.23950000000000002, 0.3544254285223622}, {0.24000000000000002, 0.35175678697506985}, {0.2405, 0.34908996334091874}, {0.241, 0.34642495493838177}, {0.2415, 0.3437617590983857}, {0.242, 0.3411003731642348}, {0.2425, 0.33844079449153824}, {0.243, 0.3357830204481356}, {0.2435, 0.3331270484140252}, {0.244, 0.33047287578129}, {0.2445, 0.32782049995402535}, {0.245, 0.3251699183482681}, {0.2455, 0.32252112839192926}, {0.246, 0.31987412752471905}, {0.2465, 0.31722891319807844}, {0.247, 0.31458548287511207}, {0.2475, 0.31194383403051884}, {0.248, 0.3093039641505244}, {0.2485, 0.30666587073281326}, {0.249, 0.3040295512864614}, {0.2495, 0.3013950033318707}, {0.25, 0.2987622244007065}, {0.2505, 0.2961312120358254}, {0.251, 0.29350196379121707}, {0.2515, 0.2908744772319375}, {0.252, 0.28824874993404614}, {0.2525, 0.2856247794845405}, {0.253, 0.2830025634812973}, {0.2535, 0.2803820995330079}, {0.254, 0.27776338525911837}, {0.2545, 0.27514641828976577}, {0.255, 0.2725311962657207}, {0.2555, 0.26991771683832433}, {0.256, 0.2673059776694332}, {0.2565, 0.2646959764313543}, {0.257, 0.2620877108067878}, {0.2575, 0.2594811784887743}, {0.258, 0.2568763771806303}, {0.2585, 0.254273304595896}, {0.259, 0.25167195845827034}, {0.2595, 0.24907233650156585}, {0.26, 0.2464744364696464}, {0.2605, 0.24387825611636957}, {0.261, 0.24128379320553384}, {0.2615, 0.2386910455108286}, {0.262, 0.2361000108157726}, {0.2625, 0.23351068691366272}, {0.263, 0.23092307160752154}, {0.2635, 0.2283371627100446}, {0.264, 0.2257529580435461}, {0.2645, 0.22317045543990754}, {0.265, 0.22058965274052533}, {0.2655, 0.21801054779626128}, {0.266, 0.2154331384673902}, {0.2665, 0.2128574226235476}, {0.267, 0.21028339814368233}, {0.2675, 0.20771106291600627}, {0.268, 0.20514041483794432}, {0.2685, 0.2025714518160829}, {0.269, 0.20000417176612606}, {0.2695, 0.19743857261284278}, {0.27, 0.19487465229002365}, {0.2705, 0.19231240874042688}, {0.271, 0.18975183991573605}, {0.2715, 0.18719294377651086}, {0.272, 0.1846357182921447}, {0.2725, 0.18208016144081163}, {0.273, 0.1795262712094236}, {0.2735, 0.1769740455935887}, {0.274, 0.17442348259756002}, {0.2745, 0.1718745802341941}, {0.275, 0.1693273365249058}, {0.2755, 0.16678174949962304}, {0.276, 0.1642378171967465}, {0.2765, 0.16169553766310124}, {0.277, 0.15915490895389567}, {0.2775, 0.15661592913267963}, {0.278, 0.15407859627130202}, {0.2785, 0.15154290844986418}, {0.279, 0.14900886375668349}, {0.2795, 0.14647646028825065}, {0.28, 0.143945696149184}, {0.2805, 0.14141656945219383}, {0.281, 0.13888907831803737}, {0.28150000000000003, 0.1363632208754827}, {0.28200000000000003, 0.13383899526126575}, {0.28250000000000003, 0.1313163996200487}, {0.28300000000000003, 0.12879543210438474}, {0.28350000000000003, 0.1262760908746767}, {0.28400000000000003, 0.12375837409913742}, {0.28450000000000003, 0.12124227995375124}, {0.28500000000000003, 0.11872780662223649}, {0.28550000000000003, 0.11621495229600712}, {0.28600000000000003, 0.11370371517413329}, {0.28650000000000003, 0.11119409346330734}, {0.28700000000000003, 0.10868608537779938}, {0.28750000000000003, 0.10617968913942899}, {0.28800000000000003, 0.10367490297752457}, {0.28850000000000003, 0.10117172512888306}, {0.289, 0.09867015383773871}, {0.2895, 0.09617018735572606}, {0.29, 0.09367182394184206}, {0.2905, 0.09117506186241439}, {0.291, 0.08867989939106077}, {0.2915, 0.0861863348086563}, {0.292, 0.08369436640330391}, {0.2925, 0.08120399247029061}, {0.293, 0.0787152113120595}, {0.2935, 0.0762280212381733}, {0.294, 0.073742420565282}, {0.2945, 0.07125840761708761}, {0.295, 0.06877598072431342}, {0.2955, 0.06629513822466551}, {0.296, 0.06381587846280594}, {0.2965, 0.06133819979031869}, {0.297, 0.05886210056567447}, {0.2975, 0.05638757915419775}, {0.298, 0.05391463392804268}, {0.2985, 0.05144326326615275}, {0.299, 0.048973465554231654}, {0.2995, 0.046505239184714116}, {0.3, 0.0440385825567326}, {0.3005, 0.04157349407608779}, {0.301, 0.039109972155217596}, {0.3015, 0.03664801521316407}, {0.302, 0.03418762167554817}, {0.3025, 0.03172878997453638}, {0.303, 0.029271518548810365}, {0.3035, 0.026815805843538043}, {0.304, 0.02436165031034706}, {0.3045, 0.02190905040729145}, {0.305, 0.019458004598823464}, {0.3055, 0.017008511355765987}, {0.306, 0.014560569155283422}, {0.3065, 0.012114176480854442}, {0.307, 0.009669331822239958}, {0.3075, 0.007226033675458458}, {0.308, 0.0047842805427584486}, {0.3085, 0.002344070932588031}, {0.309, 0}, {0.3095, 0}, {0.31, 0}, {0.3105, 0}, {0.311, 0}, {0.3115, 0}, {0.312, 0}, {0.3125, 0}, {0.313, 0}, {0.3135, 0}, {0.314, 0}, {0.3145, 0}, {0.315, 0}, {0.3155, 0}, {0.316, 0}, {0.3165, 0}, {0.317, 0}, {0.3175, 0}, {0.318, 0}, {0.3185, 0}, {0.319, 0}, {0.3195, 0}, {0.32, 0}, {0.3205, 0}, {0.321, 0}, {0.3215, 0}, {0.322, 0}, {0.3225, 0}, {0.323, 0}, {0.3235, 0}, {0.324, 0}, {0.3245, 0}, {0.325, 0}, {0.3255, 0}, {0.326, 0}, {0.3265, 0}, {0.327, 0}, {0.3275, 0}, {0.328, 0}, {0.3285, 0}, {0.329, 0}, {0.3295, 0}, {0.33, 0}, {0.3305, 0}, {0.331, 0}, {0.3315, 0}, {0.332, 0}, {0.3325, 0}, {0.333, 0}, {0.3335, 0}, {0.334, 0}, {0.3345, 0}, {0.335, 0}, {0.3355, 0}, {0.336, 0}, {0.3365, 0}, {0.337, 0}, {0.3375, 0}, {0.338, 0}, {0.3385, 0}, {0.339, 0}, {0.3395, 0}, {0.34, 0}, {0.3405, 0}, {0.341, 0}, {0.3415, 0}, {0.342, 0}, {0.3425, 0}, {0.343, 0}, {0.3435, 0}, {0.34400000000000003, 0}, {0.34450000000000003, 0}, {0.34500000000000003, 0}, {0.34550000000000003, 0}, {0.34600000000000003, 0}, {0.34650000000000003, 0}, {0.34700000000000003, 0}, {0.34750000000000003, 0}, {0.34800000000000003, 0}, {0.34850000000000003, 0}, {0.34900000000000003, 0}, {0.34950000000000003, 0}, {0.35000000000000003, 0}, {0.35050000000000003, 0}, {0.35100000000000003, 0}, {0.35150000000000003, 0}, {0.35200000000000004, 0}, {0.3525, 0}, {0.353, 0}, {0.3535, 0}, {0.354, 0}, {0.3545, 0}, {0.355, 0}, {0.3555, 0}, {0.356, 0}, {0.3565, 0}, {0.357, 0}, {0.3575, 0}, {0.358, 0}, {0.3585, 0}, {0.359, 0}, {0.3595, 0}, {0.36, 0}, {0.3605, 0}, {0.361, 0}, {0.3615, 0}, {0.362, 0}, {0.3625, 0}, {0.363, 0}, {0.3635, 0}, {0.364, 0}, {0.3645, 0}, {0.365, 0}, {0.3655, 0}, {0.366, 0}, {0.3665, 0}, {0.367, 0}, {0.3675, 0}, {0.368, 0}, {0.3685, 0}, {0.369, 0}, {0.3695, 0}, {0.37, 0}, {0.3705, 0}, {0.371, 0}, {0.3715, 0}, {0.372, 0}, {0.3725, 0}, {0.373, 0}, {0.3735, 0}, {0.374, 0}, {0.3745, 0}, {0.375, 0}, {0.3755, 0}, {0.376, 0}, {0.3765, 0}, {0.377, 0}, {0.3775, 0}, {0.378, 0}, {0.3785, 0}, {0.379, 0}, {0.3795, 0}, {0.38, 0}, {0.3805, 0}, {0.381, 0}, {0.3815, 0}, {0.382, 0}, {0.3825, 0}, {0.383, 0}, {0.3835, 0}, {0.384, 0}, {0.3845, 0}, {0.385, 0}, {0.3855, 0}, {0.386, 0}, {0.3865, 0}, {0.387, 0}, {0.3875, 0}, {0.388, 0}, {0.3885, 0}, {0.389, 0}, {0.3895, 0}, {0.39, 0}, {0.3905, 0}, {0.391, 0}, {0.3915, 0}, {0.392, 0}, {0.3925, 0}, {0.393, 0}, {0.3935, 0}, {0.394, 0}, {0.3945, 0}, {0.395, 0}, {0.3955, 0}, {0.396, 0}, {0.3965, 0}, {0.397, 0}, {0.3975, 0}, {0.398, 0}, {0.3985, 0}, {0.399, 0}, {0.3995, 0}, {0.4, 0}}

==> plots/data_plots/gad01.txt <==
{{0., 1}, {0.01, 0.9522654980420066}, {0.02, 0.9144622824698921}, {0.03, 0.8803224271447364}, {0.04, 0.8485124925932781}, {0.05, 0.8184007539562662}, {0.06, 0.7896163963805618}, {0.07, 0.7619153439365534}, {0.08, 0.7351248347475949}, {0.09, 0.7091162409716758}, {0.1, 0.6837901473789014}, {0.11, 0.6590674708497974}, {0.12, 0.6348838430058233}, {0.13, 0.611185883075255}, {0.14, 0.587928627827448}, {0.15, 0.5650737022133858}, {0.16, 0.5425879821071822}, {0.17, 0.5204425943863269}, {0.18, 0.498612154549247}, {0.19, 0.47707417553797393}, {0.2, 0.4558086025129905}, {0.21, 0.43479744200010073}, {0.22, 0.4140244629332004}, {0.23, 0.3934749533249258}, {0.24, 0.3731355206266762}, {0.25, 0.35299392692792797}, {0.26, 0.3330389524036087}, {0.27, 0.3132602821235917}, {0.28, 0.2936484126853467}, {0.29, 0.27419457627080007}, {0.3, 0.2548906807981267}, {0.31, 0.23572926598998054}, {0.32, 0.2167034766193931}, {0.33, 0.19780705625913403}, {0.34, 0.1790343681539443}, {0.35000000000000003, 0.16038045552947544}, {0.36, 0.14184116416199274}, {0.37, 0.123413370649127}, {0.38, 0.10509540293549488}, {0.39, 0.08688783666099531}, {0.4, 0.06879508940914641}, {0.41000000000000003, 0.0508288908215237}, {0.42, 0.033016801123978146}, {0.43, 0.015427259477451383}, {0.44, 0}, {0.45, 0}, {0.46, 0}, {0.47000000000000003, 0}, {0.48, 0}, {0.49, 0}, {0.5, 0}}
{{0., 1.}, {0.01, 0.9546430845361755}, {0.02, 0.9192553558059593}, {0.03, 0.8875542659019143}, {0.04, 0.8581990086331805}, {0.05, 0.830552899370522}, {0.06, 0.8042414038833654}, {0.07, 0.7790174809310205}, {0.08, 0.754705906893822}, {0.09, 0.73117594964859}, {0.1, 0.7083263544723496}, {0.11, 0.6860764010443425}, {0.12, 0.6643602418888295}, {0.13, 0.6431231427816506}, {0.14, 0.6223188880630296}, {0.15, 0.6019079320711548}, {0.16, 0.5818560465137577}, {0.17, 0.5621333079477815}, {0.18, 0.5427133248158956}, {0.19, 0.5235726371607305}, {0.2, 0.5046902433476821}, {0.21, 0.48604722188265764}, {0.22, 0.46762642556385503}, {0.23, 0.4494122314365895}, {0.24, 0.43139033434753343}, {0.25, 0.4135475749557268}, {0.26, 0.3958717952588432}, {0.27, 0.3783517162997722}, {0.28, 0.3609768339072764}, {0.29, 0.34373732921496586}, {0.3, 0.3266239913776198}, {0.31, 0.3096281504205871}, {0.32, 0.29274161855752734}, {0.33, 0.275956638623449}, {0.34, 0.25926583851518475}, {0.35000000000000003, 0.24266219072580741}, {0.36, 0.22613897621461987}, {0.37, 0.20968975197900247}, {0.38, 0.19330832179511653}, {0.39, 0.176988709676282}, {0.4, 0.16072513566462815}, {0.41000000000000003, 0.1445119936262958}, {0.42, 0.12834383076543154}, {0.43, 0.11221532860918648}, {0.44, 0.0961212852464361}, {0.45, 0.08005659862799219}, {0.46, 0.06401625075665593}, {0.47000000000000003, 0.04799529261222327}, {0.48, 0.03198882967003522}, {0.49, 0.01599200788235272}, {0.5, 3.3306690738754696*^-16}}
{{0., 1.}, {0.01, 0.9537135959246532}, {0.02, 0.9174823517616094}, {0.03, 0.8850045505029651}, {0.04, 0.8549326648853486}, {0.05, 0.8266264866997526}, {0.06, 0.79970937793943}, {0.07, 0.7739329615127675}, {0.08, 0.7491211434469272}, {0.09, 0.7251426259823816}, {0.1, 0.7018957998923357}, {0.11, 0.6792997433595035}, {0.12, 0.6572885225162297}, {0.13, 0.6358074061887692}, {0.14, 0.6148102533159985}, {0.15, 0.594257651612216}, {0.16, 0.5741155556576385}, {0.17, 0.5543542675396499}, {0.18, 0.5349476588016839}, {0.19, 0.5158725663506107}, {0.2, 0.4971083163270129}, {0.21, 0.47863634379307435}, {0.22, 0.46043988530972857}, {0.23, 0.4425037277488721}, {0.24, 0.42481400104504435}, {0.25, 0.4073580056738071}, {0.26, 0.3901240678611778}, {0.27, 0.37310141714641026}, {0.28, 0.35628008211727347}, {0.29, 0.3396508010333313}, {0.3, 0.3232049447314503}, {0.31, 0.3069344497270764}, {0.32, 0.29083175982555465}, {0.33, 0.2748897748699395}, {0.34, 0.25910180549601947}, {0.35000000000000003, 0.24346153295824394}, {0.36, 0.22796297324263387}, {0.37, 0.21260044480393506}, {0.38, 0.19736853936032184}, {0.39, 0.18226209525498563}, {0.4, 0.1672761729536077}, {0.41000000000000003, 0.15240603229306282}, {0.42, 0.13764711113187977}, {0.43, 0.1229950050788815}, {0.44, 0.108445447994993}, {0.45, 0.09399429297564936}, {0.46, 0.07963749352994556}, {0.47000000000000003, 0.0653710846797021}, {0.48, 0.05119116371017464}, {0.49, 0.03709387031869915}, {0.5, 0.023075365933517063}}
{{0., 1.}, {0.01, 0.9585222025240645}, {0.02, 0.9260138668329281}, {0.03, 0.8968047291969384}, {0.04, 0.8696841098360361}, {0.05, 0.8440776193442516}, {0.06, 0.8196477793326423}, {0.07, 0.7961722946607799}, {0.08, 0.7734937190993434}, {0.09, 0.7514947527336732}, {0.1, 0.7300846722655403}, {0.11, 0.7091912509141568}, {0.12, 0.6887556451660075}, {0.13, 0.6687290008571476}, {0.14, 0.6490701120639204}, {0.15, 0.6297437541268815}, {0.16, 0.610719464617155}, {0.17, 0.5919706313832183}, {0.18, 0.5734737968036154}, {0.19, 0.5552081178168676}, {0.2, 0.5371549404748257}, {0.21, 0.5192974601994752}, {0.22, 0.5016204471948631}, {0.23, 0.48411002209489845}, {0.24, 0.46675347083685875}, {0.25, 0.44953909051491414}, {0.26, 0.4324560599553184}, {0.27, 0.41549433020506615}, {0.28, 0.3986445311984263}, {0.29, 0.38189789166903015}, {0.3, 0.3652461699836538}, {0.31, 0.34868159403960214}, {0.32, 0.33219680872755275}, {0.33, 0.31578482974244354}, {0.34, 0.29943900274567065}, {0.35000000000000003, 0.2831529670566991}, {0.36, 0.26692062319165455}, {0.37, 0.2507361036783999}, {0.38, 0.23459374666799412}, {0.39, 0.21848807193573716}, {0.4, 0.20241375892475655}, {0.41000000000000003, 0.1863656265339304}, {0.42, 0.1703386143919784}, {0.43, 0.15432776539237503}, {0.44, 0.13832820929069023}, {0.45, 0.12233514718797517}, {0.46, 0.10634383674172315}, {0.47000000000000003, 0.0903495779603582}, {0.48, 0.07434769944861352}, {0.49, 0.058333544979939256}, {0.5, 0.042302460278519693}}
{{0., 1.0000000083758829}, {0.01, 0.9574924405518401}, {0.02, 0.925143451705661}, {0.03, 0.8966020092796286}, {0.04, 0.8705032120250666}, {0.05, 0.8461979162050383}, {0.06, 0.8233036081556163}, {0.07, 0.8015685967416833}, {0.08, 0.7808142750247329}, {0.09, 0.7609078094773336}, {0.1, 0.7417464082783789}, {0.11, 0.7232484821880002}, {0.12, 0.7053476776680502}, {0.13, 0.6879890542039557}, {0.14, 0.6711266343285509}, {0.15, 0.6547206528566492}, {0.16, 0.6387375650612869}, {0.17, 0.6231479689853044}, {0.18, 0.6079261137169102}, {0.19, 0.593049276563693}, {0.2, 0.5784972850365286}, {0.21, 0.5642521341423274}, {0.22, 0.5502976733801701}, {0.23, 0.5366193321442788}, {0.24, 0.5232039367020201}, {0.25, 0.5100395107635447}, {0.26, 0.4971151505054555}, {0.27, 0.48442088309251485}, {0.28, 0.47194782315800365}, {0.29, 0.45968704776763913}, {0.3, 0.44763113240125163}, {0.31, 0.43577295087995527}, {0.32, 0.42410593460844037}, {0.33, 0.4126239992763143}, {0.34, 0.4013215145339337}, {0.35000000000000003, 0.39019326936366006}, {0.36, 0.3792344226364205}, {0.37, 0.3684404913971876}, {0.38, 0.35780731541927646}, {0.39, 0.34733102924383774}, {0.4, 0.33700805627304375}, {0.41000000000000003, 0.32683507791276734}, {0.42, 0.3168090268409711}, {0.43, 0.3069270644252836}, {0.44, 0.2971865746555893}, {0.45, 0.2875851555597465}, {0.46, 0.27812060206021616}, {0.47000000000000003, 0.2687909031961727}, {0.48, 0.25959433945299937}, {0.49, 0.2505290451535521}, {0.5, 0.2415936582720658}}

==> plots/data_plots/gad03.txt <==
{{0., 1}, {0.01, 0.9500944828489366}, {0.02, 0.910055634714458}, {0.03, 0.8736681239411772}, {0.04, 0.8396167800329319}, {0.05, 0.8072795516217753}, {0.06, 0.7762915574757239}, {0.07, 0.7464126753860462}, {0.08, 0.7174729258316004}, {0.09, 0.6893457181640247}, {0.1, 0.6619331754679627}, {0.11, 0.6351574061304247}, {0.12, 0.6089549852143417}, {0.13, 0.5832732940254082}, {0.14, 0.5580679965610651}, {0.15, 0.5333012434475526}, {0.16, 0.5089403590385315}, {0.17, 0.4849568596379871}, {0.18, 0.4613257048353279}, {0.19, 0.4380247168262873}, {0.2, 0.4150341232974876}, {0.21, 0.39233619287787225}, {0.22, 0.36991494109746414}, {0.23, 0.3477558908880565}, {0.24, 0.3258458759121455}, {0.25, 0.3041728780439249}, {0.26, 0.2827258925573244}, {0.27, 0.2614948162788554}, {0.28, 0.24047035534250166}, {0.29, 0.21964395041505924}, {0.3, 0.19900771853020424}, {0.31, 0.17855441223685534}, {0.32, 0.1582773990721083}, {0.33, 0.1381706682692958}, {0.34, 0.11822887894368184}, {0.35000000000000003, 0.0984474790131522}, {0.36, 0.07882295749023796}, {0.37, 0.05935337404023405}, {0.38, 0.04003953060421428}, {0.39, 0.020887843268289352}, {0.4, 0.0019186366736496652}, {0.41000000000000003, 0}, {0.42, 0}, {0.43, 0}, {0.44, 0}, {0.45, 0}, {0.46, 0}, {0.47000000000000003, 0}, {0.48, 0}, {0.49, 0}, {0.5, 0}}
{{0., 1.}, {0.01, 0.9545456519574822}, {0.02, 0.9190025842005949}, {0.03, 0.8871311005865031}, {0.04, 0.8576036036378956}, {0.05, 0.8297896239056022}, {0.06, 0.8033179440293388}, {0.07, 0.7779433786964178}, {0.08, 0.7534917392854545}, {0.09, 0.7298328345301419}, {0.1, 0.7068656390885667}, {0.11, 0.6845094594464143}, {0.12, 0.6626983404761211}, {0.13, 0.6413773500452469}, {0.14, 0.6205000138457817}, {0.15, 0.6000264869846368}, {0.16, 0.5799222153621356}, {0.17, 0.5601569330139002}, {0.18, 0.5407038961563686}, {0.19, 0.5215392879103726}, {0.2, 0.5026417486104439}, {0.21, 0.4839920001836199}, {0.22, 0.465572542115274}, {0.23, 0.44736740266894276}, {0.24, 0.4293619332990991}, {0.25, 0.4115426372180876}, {0.26, 0.39389702525210807}, {0.27, 0.3764134937080096}, {0.28, 0.3590812201470147}, {0.29, 0.3418900738415195}, {0.3, 0.3248305383580762}, {0.31, 0.3078936442206116}, {0.32, 0.2910709100030667}, {0.33, 0.2743542905090376}, {0.34, 0.25773613093867664}, {0.35000000000000003, 0.2412091261355229}, {0.36, 0.22476628415959385}, {0.37, 0.208400893556558}, {0.38, 0.19210649379263886}, {0.39, 0.17587684840602827}, {0.4, 0.15970592049180793}, {0.41000000000000003, 0.1435878501916607}, {0.42, 0.1275169339042529}, {0.43, 0.11148760496890953}, {0.44, 0.09549441560547561}, {0.45, 0.0795320199181676}, {0.46, 0.06359515779167696}, {0.47000000000000003, 0.04767863952442297}, {0.48, 0.03177733105730174}, {0.49, 0.015886139666861532}, {0.5, 6.913210018384411*^-16}}
{{0., 1.}, {0.01, 0.951708485891692}, {0.02, 0.9135573110559998}, {0.03, 0.8792707596995335}, {0.04, 0.8475077061527718}, {0.05, 0.817630227959416}, {0.06, 0.7892624514896189}, {0.07, 0.7621560995446721}, {0.08, 0.7361348718415166}, {0.09, 0.7110671288991223}, {0.1, 0.6868508727296635}, {0.11, 0.6634047939257913}, {0.12, 0.6406625993735029}, {0.13, 0.6185692425577556}, {0.14, 0.5970783198893499}, {0.15, 0.5761502143630255}, {0.16, 0.5557507363075188}, {0.17, 0.5358501052864293}, {0.18, 0.5164221724765721}, {0.19, 0.49744381652726855}, {0.2, 0.4788944671266132}, {0.21, 0.4607557242693723}, {0.22, 0.44301105038645183}, {0.23, 0.42564551873653933}, {0.24, 0.40864560579761816}, {0.25, 0.39199901846373364}, {0.26, 0.3756945490597574}, {0.27, 0.3597219527975522}, {0.28, 0.344071843488305}, {0.29, 0.32873560421783565}, {0.3, 0.31370531036643823}, {0.31, 0.2989736628704362}, {0.32, 0.2845339300191131}, {0.33, 0.2703798963887173}, {0.34, 0.25650581775384207}, {0.35000000000000003, 0.24290638100367518}, {0.36, 0.22957666823524975}, {0.37, 0.21651212430829128}, {0.38, 0.2037085272315802}, {0.39, 0.19116196081413556}, {0.4, 0.17886878905912168}, {0.41000000000000003, 0.16682563180737758}, {0.42, 0.15502934115261333}, {0.43, 0.14347697815360685}, {0.44, 0.13216578936315446}, {0.45, 0.12109318268047253}, {0.46, 0.11025670201852454}, {0.47000000000000003, 0.09965400026520121}, {0.48, 0.08928281001580754}, {0.49, 0.07914091157660263}, {0.5, 0.06922609780055118}}
{{0., 1.}, {0.01, 0.9664048631708486}, {0.02, 0.9397109859062069}, {0.03, 0.9155293564812479}, {0.04, 0.8929264612014995}, {0.05, 0.8714601366619306}, {0.06, 0.8508708469427254}, {0.07, 0.8309877249674409}, {0.08, 0.8116897655566016}, {0.09, 0.792886798690951}, {0.1, 0.7745090465278532}, {0.11, 0.756500909732094}, {0.12, 0.7388170379235264}, {0.13, 0.7214197229498338}, {0.14, 0.7042771016884951}, {0.15, 0.6873618769161548}, {0.16, 0.6706503822373479}, {0.17, 0.6541218827589234}, {0.18, 0.6377580416644475}, {0.19, 0.6215425062624222}, {0.2, 0.6054605818260304}, {0.21, 0.5894989710988829}, {0.22, 0.5736455636966259}, {0.23, 0.5578892639576873}, {0.24, 0.5422198487978214}, {0.25, 0.5266278492448748}, {0.26, 0.5111044508550427}, {0.27, 0.4956414093241051}, {0.28, 0.4802309784295359}, {0.29, 0.46486584805500264}, {0.3, 0.44953909051491425}, {0.31, 0.4342441137532963}, {0.32, 0.4189746202667457}, {0.33, 0.4037245708158773}, {0.34, 0.3884881521582846}, {0.35000000000000003, 0.37325974816947516}, {0.36, 0.35803391382450744}, {0.37, 0.34280535159821046}, {0.38, 0.3275688899104281}, {0.39, 0.31231946329817273}, {0.4, 0.29705209404153926}, {0.41000000000000003, 0.28176187500676814}, {0.42, 0.2664439534995421}, {0.43, 0.25109351594568363}, {0.44, 0.23570577323585418}, {0.45, 0.22027594658640473}, {0.46, 0.20479925378073874}, {0.47000000000000003, 0.18927089566492994}, {0.48, 0.17368604277817862}, {0.49, 0.15803982200327082}, {0.5, 0.14232730312470981}}
{{0., 1.0000000083758829}, {0.01, 0.9552014920680878}, {0.02, 0.9204102817081796}, {0.03, 0.8893810571013698}, {0.04, 0.8607865851548956}, {0.05, 0.8339976968627291}, {0.06, 0.8086445276270501}, {0.07, 0.7844831251550815}, {0.08, 0.7613413742161523}, {0.09, 0.7390904927766118}, {0.1, 0.717631259316007}, {0.11, 0.6968840514392811}, {0.12, 0.6767847756282294}, {0.13, 0.6572800245908827}, {0.14, 0.6383248636121024}, {0.15, 0.6198809961549612}, {0.16, 0.6019153971495828}, {0.17, 0.5843993719229483}, {0.18, 0.5673077453757633}, {0.19, 0.5506182891477889}, {0.2, 0.5343114563452998}, {0.21, 0.5183691240326995}, {0.22, 0.5027757800853387}, {0.23, 0.4875171212115357}, {0.24, 0.4725802041376146}, {0.25, 0.45795330627453235}, {0.26, 0.44362574067045624}, {0.27, 0.4295877593264136}, {0.28, 0.41583043850466717}, {0.29, 0.4023456050022156}, {0.3, 0.3891257449802813}, {0.31, 0.3761639548411534}, {0.32, 0.36345388613007557}, {0.33, 0.3509896818893745}, {0.34, 0.33876596610162335}, {0.35000000000000003, 0.3267777525952562}, {0.36, 0.31502047653242893}, {0.37, 0.30348993216740483}, {0.38, 0.2921822455962322}, {0.39, 0.2810938638287771}, {0.4, 0.270221534591762}, {0.41000000000000003, 0.25956228512353285}, {0.42, 0.24911341734041437}, {0.43, 0.2388727854408248}, {0.44, 0.2288375317685043}, {0.45, 0.2190060290466751}, {0.46, 0.20937651523916845}, {0.47000000000000003, 0.19994747948284197}, {0.48, 0.19071760638626278}, {0.49, 0.18168579037623345}, {0.5, 0.17285112900144117}}

==> plots/data_plots/gad05.txt <==
{{0., 1}, {0.01, 0.9494677445457602}, {0.02, 0.9087851020052843}, {0.03, 0.8717531298041328}, {0.04, 0.8370621699712921}, {0.05, 0.8040930031610832}, {0.06, 0.7724824279706319}, {0.07, 0.7419913991186092}, {0.08, 0.7124506614281624}, {0.09, 0.6837341268795865}, {0.1, 0.6557442744323655}, {0.11, 0.6284034674359031}, {0.12, 0.6016484644421989}, {0.13, 0.5754267783995151}, {0.14, 0.5496941665665556}, {0.15, 0.5244128438845439}, {0.16, 0.4995501767778585}, {0.17, 0.47507770616068185}, {0.18, 0.4509704021602644}, {0.19, 0.42720608576808755}, {0.2, 0.40376497321087285}, {0.21, 0.38062931217058593}, {0.22, 0.35778308785058993}, {0.23, 0.33521178291738973}, {0.24, 0.31290217953499244}, {0.25, 0.2908421946694604}, {0.26, 0.2690207419691532}, {0.27, 0.24742761507863753}, {0.28, 0.2260533883925182}, {0.29, 0.2048893321154447}, {0.3, 0.1839273391460877}, {0.31, 0.16315986180176204}, {0.32, 0.14257985678615281}, {0.33, 0.12218073710362148}, {0.34, 0.1019563298605064}, {0.35000000000000003, 0.08190083908175727}, {0.36, 0.06200881282143744}, {0.37, 0.04227511396651573}, {0.38, 0.02269489423124449}, {0.39, 0.0032635709192601614}, {0.4, 0}, {0.41000000000000003, 0}, {0.42, 0}, {0.43, 0}, {0.44, 0}, {0.45, 0}, {0.46, 0}, {0.47000000000000003, 0}, {0.48, 0}, {0.49, 0}, {0.5, 0}}
{{0., 1.}, {0.01, 0.9545131717118678}, {0.02, 0.9189183058568988}, {0.03, 0.8869899797152336}, {0.04, 0.8574049934533812}, {0.05, 0.82953494754614}, {0.06, 0.8030097307361634}, {0.07, 0.7775847783458654}, {0.08, 0.7530862497378111}, {0.09, 0.7293841375452124}, {0.1, 0.7063774968718521}, {0.11, 0.6839856473096093}, {0.12, 0.6621426020675796}, {0.13, 0.6407933672153334}, {0.14, 0.6198913862786967}, {0.15, 0.5993967184966886}, {0.16, 0.579274704831381}, {0.17, 0.5594949685709123}, {0.18, 0.5400306516937213}, {0.19, 0.5208578212509424}, {0.2, 0.5019550008653876}, {0.21, 0.4833027959621941}, {0.22, 0.46488359034055937}, {0.23, 0.44668129781883953}, {0.24, 0.4286811569389356}, {0.25, 0.41086955972536854}, {0.26, 0.39323390765907695}, {0.27, 0.37576248960630343}, {0.28, 0.3584443776126367}, {0.29, 0.34126933734877973}, {0.3, 0.3242277506590907}, {0.31, 0.3073105481729133}, {0.32, 0.2905091503324639}, {0.33, 0.2738154154983337}, {0.34, 0.25722159403550826}, {0.35000000000000003, 0.24072028747460855}, {0.36, 0.2243044119962142}, {0.37, 0.20796716560924933}, {0.38, 0.1917019984939593}, {0.39, 0.1755025860608872}, {0.4, 0.1593628043433305}, {0.41000000000000003, 0.14327670739487708}, {0.42, 0.12723850640813117}, {0.43, 0.1112425503073789}, {0.44, 0.09528330759816517}, {0.45, 0.07935534928160187}, {0.46, 0.0634533326616381}, {0.47000000000000003, 0.04757198589014783}, {0.48, 0.031706093108095634}, {0.49, 0.015850480051618987}, {0.5, 4.440892098500626*^-16}}
{{0., 1.}, {0.01, 0.9497033758587309}, {0.02, 0.9096322703503902}, {0.03, 0.8735369688961018}, {0.04, 0.8400827474201952}, {0.05, 0.8086339692190794}, {0.06, 0.7788155250398078}, {0.07, 0.7503792375765769}, {0.08, 0.7231486002361062}, {0.09, 0.696991631815863}, {0.1, 0.6718059455669912}, {0.11, 0.6475098444920792}, {0.12, 0.6240366762307761}, {0.13, 0.6013310789267419}, {0.14, 0.5793463864627013}, {0.15, 0.5580427771138351}, {0.16, 0.537385916957399}, {0.17, 0.5173459430332088}, {0.18, 0.4978966861514604}, {0.19, 0.4790150667039264}, {0.2, 0.46068061792621356}, {0.21, 0.4428751047456703}, {0.22, 0.4255822154631751}, {0.23, 0.4087873097242066}, {0.24, 0.39247721055019197}, {0.25, 0.37664003125366025}, {0.26, 0.36126503025833706}, {0.27, 0.3463424884486942}, {0.28, 0.3318636048593366}, {0.29, 0.31782040740234}, {0.3, 0.3042056760014263}, {0.31, 0.29101287601379605}, {0.32, 0.27823610021267153}, {0.33, 0.2658700179074951}, {0.34, 0.2539098300116647}, {0.35000000000000003, 0.24235122904910644}, {0.36, 0.23119036322786563}, {0.37, 0.22042380381264753}, {0.38, 0.21004851510283856}, {0.39, 0.2000618263732855}, {0.4, 0.19046140516463567}, {0.41000000000000003, 0.18124523132169237}, {0.42, 0.17241157117334688}, {0.43, 0.1639589512283322}, {0.44, 0.15588613073131594}, {0.45, 0.14819207238529572}, {0.46, 0.14087591050710352}, {0.47000000000000003, 0.13393691585070033}, {0.48, 0.12737445632144043}, {0.49, 0.12118795283450612}, {0.5, 0.1153768296675853}}
{{0., 1.}, {0.01, 0.9747349782648107}, {0.02, 0.9543323043721361}, {0.03, 0.9356732417765088}, {0.04, 0.9180971994215842}, {0.05, 0.9012917778491029}, {0.06, 0.8850737306727166}, {0.07, 0.8693224122529739}, {0.08, 0.8539523267837121}, {0.09, 0.8388996845527354}, {0.1, 0.8241150304765107}, {0.11, 0.8095588617708087}, {0.12, 0.7951988586076246}, {0.13, 0.7810080481951294}, {0.14, 0.7669635396696801}, {0.15, 0.7530456240331991}, {0.16, 0.7392371163630393}, {0.17, 0.725522863915395}, {0.18, 0.7118893708951126}, {0.19, 0.6983245071865598}, {0.2, 0.6848172787364835}, {0.21, 0.6713576440153428}, {0.22, 0.6579363654607768}, {0.23, 0.6445448878512503}, {0.24, 0.6311752376703798}, {0.25, 0.617819939015181}, {0.26, 0.604471942673693}, {0.27, 0.5911245657791674}, {0.28, 0.5777714400256709}, {0.29, 0.5644064668621157}, {0.3, 0.5510237784087013}, {0.31, 0.5376177030896641}, {0.32, 0.5241827351690467}, {0.33, 0.5107135075262259}, {0.34, 0.4972047671255415}, {0.35000000000000003, 0.48365135272719806}, {0.36, 0.47004817446027325}, {0.37, 0.45639019493742466}, {0.38, 0.4426724116378858}, {0.39, 0.4288898403230115}, {0.4, 0.41503749927884376}, {0.41000000000000003, 0.4011103942042792}, {0.42, 0.3871035035825917}, {0.43, 0.3730117643890817}, {0.44, 0.3588300579991666}, {0.45, 0.34455319616978525}, {0.46, 0.3301759069729183}, {0.47000000000000003, 0.3156928205636215}, {0.48, 0.3010984546664106}, {0.49, 0.28638719966322446}, {0.5, 0.27155330316361204}}
{{0., 1.0000000083758829}, {0.01, 0.9545374355963495}, {0.02, 0.9190396334437335}, {0.03, 0.8872946626795438}, {0.04, 0.8579868055652946}, {0.05, 0.8304926367560178}, {0.06, 0.8044458952428455}, {0.07, 0.7796052924829944}, {0.08, 0.7557997543979889}, {0.09, 0.7329020708800014}, {0.1, 0.7108130202368699}, {0.11, 0.6894543744959725}, {0.12, 0.6687621364113314}, {0.13, 0.6486832150307205}, {0.14, 0.6291728995309138}, {0.15, 0.6101930215078128}, {0.16, 0.5917106914649228}, {0.17, 0.573697270196878}, {0.18, 0.5561278399710132}, {0.19, 0.5389797216650296}, {0.2, 0.5222334254835894}, {0.21, 0.5058713003674727}, {0.22, 0.4898774902744437}, {0.23, 0.4742376850284509}, {0.24, 0.45893893319390644}, {0.25, 0.44396946495431755}, {0.26, 0.4293185566424286}, {0.27, 0.41497641617317116}, {0.28, 0.4009340799325457}, {0.29, 0.38718332797701427}, {0.3, 0.37371662066938327}, {0.31, 0.3605269922518254}, {0.32, 0.3476080651991016}, {0.33, 0.3349539536666907}, {0.34, 0.3225592356227126}, {0.35000000000000003, 0.31041891225924556}, {0.36, 0.2985283856390488}, {0.37, 0.2868834236858485}, {0.38, 0.27548037782689017}, {0.39, 0.2643151491280723}, {0.4, 0.25338473672857553}, {0.41000000000000003, 0.24268640140947473}, {0.42, 0.23221699889561487}, {0.43, 0.2219743027584795}, {0.44, 0.21195609174034402}, {0.45, 0.20216043465806277}, {0.46, 0.1925855716918794}, {0.47000000000000003, 0.18323000236739118}, {0.48, 0.1740924276034692}, {0.49, 0.16517177432388475}, {0.5, 0.15646717518655073}}

==> plots/data_plots/gad15.txt <==
{{0., 1}, {0.01, 0.9522654980420066}, {0.02, 0.9144622824698921}, {0.03, 0.8803224271447364}, {0.04, 0.8485124925932781}, {0.05, 0.8184007539562662}, {0.06, 0.7896163963805618}, {0.07, 0.7619153439365534}, {0.08, 0.7351248347475949}, {0.09, 0.7091162409716758}, {0.1, 0.6837901473789014}, {0.11, 0.6590674708497974}, {0.12, 0.6348838430058233}, {0.13, 0.611185883075255}, {0.14, 0.587928627827448}, {0.15, 0.5650737022133858}, {0.16, 0.5425879821071822}, {0.17, 0.5204425943863269}, {0.18, 0.498612154549247}, {0.19, 0.47707417553797393}, {0.2, 0.4558086025129905}, {0.21, 0.43479744200010073}, {0.22, 0.4140244629332004}, {0.23, 0.3934749533249258}, {0.24, 0.3731355206266762}, {0.25, 0.35299392692792797}, {0.26, 0.3330389524036087}, {0.27, 0.3132602821235917}, {0.28, 0.2936484126853467}, {0.29, 0.27419457627080007}, {0.3, 0.2548906807981267}, {0.31, 0.23572926598998054}, {0.32, 0.2167034766193931}, {0.33, 0.19780705625913403}, {0.34, 0.1790343681539443}, {0.35000000000000003, 0.16038045552947544}, {0.36, 0.14184116416199274}, {0.37, 0.123413370649127}, {0.38, 0.10509540293549488}, {0.39, 0.08688783666099531}, {0.4, 0.06879508940914641}, {0.41000000000000003, 0.0508288908215237}, {0.42, 0.033016801123978146}, {0.43, 0.015427259477451383}, {0.44, 0}, {0.45, 0}, {0.46, 0}, {0.47000000000000003, 0}, {0.48, 0}, {0.49, 0}, {0.5, 0}}
{{0., 1.}, {0.01, 0.9546430845361755}, {0.02, 0.9192553558059593}, {0.03, 0.8875542659019143}, {0.04, 0.8581990086331805}, {0.05, 0.830552899370522}, {0.06, 0.8042414038833654}, {0.07, 0.7790174809310205}, {0.08, 0.754705906893822}, {0.09, 0.73117594964859}, {0.1, 0.7083263544723496}, {0.11, 0.6860764010443425}, {0.12, 0.6643602418888295}, {0.13, 0.6431231427816506}, {0.14, 0.6223188880630296}, {0.15, 0.6019079320711548}, {0.16, 0.5818560465137577}, {0.17, 0.5621333079477815}, {0.18, 0.5427133248158956}, {0.19, 0.5235726371607305}, {0.2, 0.5046902433476821}, {0.21, 0.48604722188265764}, {0.22, 0.46762642556385503}, {0.23, 0.4494122314365895}, {0.24, 0.43139033434753343}, {0.25, 0.4135475749557268}, {0.26, 0.3958717952588432}, {0.27, 0.3783517162997722}, {0.28, 0.3609768339072764}, {0.29, 0.34373732921496586}, {0.3, 0.3266239913776198}, {0.31, 0.3096281504205871}, {0.32, 0.29274161855752734}, {0.33, 0.275956638623449}, {0.34, 0.25926583851518475}, {0.35000000000000003, 0.24266219072580741}, {0.36, 0.22613897621461987}, {0.37, 0.20968975197900247}, {0.38, 0.19330832179511653}, {0.39, 0.176988709676282}, {0.4, 0.16072513566462815}, {0.41000000000000003, 0.1445119936262958}, {0.42, 0.12834383076543154}, {0.43, 0.11221532860918648}, {0.44, 0.0961212852464361}, {0.45, 0.08005659862799219}, {0.46, 0.06401625075665593}, {0.47000000000000003, 0.04799529261222327}, {0.48, 0.03198882967003522}, {0.49, 0.01599200788235272}, {0.5, 3.3306690738754696*^-16}}
{{0., 1.}, {0.01, 0.9537135959246532}, {0.02, 0.9174823517616094}, {0.03, 0.8850045505029651}, {0.04, 0.8549326648853486}, {0.05, 0.8266264866997526}, {0.06, 0.79970937793943}, {0.07, 0.7739329615127675}, {0.08, 0.7491211434469272}, {0.09, 0.7251426259823816}, {0.1, 0.7018957998923357}, {0.11, 0.6792997433595035}, {0.12, 0.6572885225162297}, {0.13, 0.6358074061887692}, {0.14, 0.6148102533159985}, {0.15, 0.594257651612216}, {0.16, 0.5741155556576385}, {0.17, 0.5543542675396499}, {0.18, 0.5349476588016839}, {0.19, 0.5158725663506107}, {0.2, 0.4971083163270129}, {0.21, 0.47863634379307435}, {0.22, 0.46043988530972857}, {0.23, 0.4425037277488721}, {0.24, 0.42481400104504435}, {0.25, 0.4073580056738071}, {0.26, 0.3901240678611778}, {0.27, 0.37310141714641026}, {0.28, 0.35628008211727347}, {0.29, 0.3396508010333313}, {0.3, 0.3232049447314503}, {0.31, 0.3069344497270764}, {0.32, 0.29083175982555465}, {0.33, 0.2748897748699395}, {0.34, 0.25910180549601947}, {0.35000000000000003, 0.24346153295824394}, {0.36, 0.22796297324263387}, {0.37, 0.21260044480393506}, {0.38, 0.19736853936032184}, {0.39, 0.18226209525498563}, {0.4, 0.1672761729536077}, {0.41000000000000003, 0.15240603229306282}, {0.42, 0.13764711113187977}, {0.43, 0.1229950050788815}, {0.44, 0.108445447994993}, {0.45, 0.09399429297564936}, {0.46, 0.07963749352994556}, {0.47000000000000003, 0.0653710846797021}, {0.48, 0.05119116371017464}, {0.49, 0.03709387031869915}, {0.5, 0.023075365933517063}}
{{0., 1.}, {0.01, 0.9585222025240645}, {0.02, 0.9260138668329281}, {0.03, 0.8968047291969384}, {0.04, 0.8696841098360361}, {0.05, 0.8440776193442516}, {0.06, 0.8196477793326423}, {0.07, 0.7961722946607799}, {0.08, 0.7734937190993434}, {0.09, 0.7514947527336732}, {0.1, 0.7300846722655403}, {0.11, 0.7091912509141568}, {0.12, 0.6887556451660075}, {0.13, 0.6687290008571476}, {0.14, 0.6490701120639204}, {0.15, 0.6297437541268815}, {0.16, 0.610719464617155}, {0.17, 0.5919706313832183}, {0.18, 0.5734737968036154}, {0.19, 0.5552081178168676}, {0.2, 0.5371549404748257}, {0.21, 0.5192974601994752}, {0.22, 0.5016204471948631}, {0.23, 0.48411002209489845}, {0.24, 0.46675347083685875}, {0.25, 0.44953909051491414}, {0.26, 0.4324560599553184}, {0.27, 0.41549433020506615}, {0.28, 0.3986445311984263}, {0.29, 0.38189789166903015}, {0.3, 0.3652461699836538}, {0.31, 0.34868159403960214}, {0.32, 0.33219680872755275}, {0.33, 0.31578482974244354}, {0.34, 0.29943900274567065}, {0.35000000000000003, 0.2831529670566991}, {0.36, 0.26692062319165455}, {0.37, 0.2507361036783999}, {0.38, 0.23459374666799412}, {0.39, 0.21848807193573716}, {0.4, 0.20241375892475655}, {0.41000000000000003, 0.1863656265339304}, {0.42, 0.1703386143919784}, {0.43, 0.15432776539237503}, {0.44, 0.13832820929069023}, {0.45, 0.12233514718797517}, {0.46, 0.10634383674172315}, {0.47000000000000003, 0.0903495779603582}, {0.48, 0.07434769944861352}, {0.49, 0.058333544979939256}, {0.5, 0.042302460278519693}}
{{0., 1.0000000083758829}, {0.01, 0.9574924405518401}, {0.02, 0.925143451705661}, {0.03, 0.8966020092796286}, {0.04, 0.8705032120250666}, {0.05, 0.8461979162050383}, {0.06, 0.8233036081556163}, {0.07, 0.8015685967416833}, {0.08, 0.7808142750247329}, {0.09, 0.7609078094773336}, {0.1, 0.7417464082783789}, {0.11, 0.7232484821880002}, {0.12, 0.7053476776680502}, {0.13, 0.6879890542039557}, {0.14, 0.6711266343285509}, {0.15, 0.6547206528566492}, {0.16, 0.6387375650612869}, {0.17, 0.6231479689853044}, {0.18, 0.6079261137169102}, {0.19, 0.593049276563693}, {0.2, 0.5784972850365286}, {0.21, 0.5642521341423274}, {0.22, 0.5502976733801701}, {0.23, 0.5366193321442788}, {0.24, 0.5232039367020201}, {0.25, 0.5100395107635447}, {0.26, 0.4971151505054555}, {0.27, 0.48442088309251485}, {0.28, 0.47194782315800365}, {0.29, 0.45968704776763913}, {0.3, 0.44763113240125163}, {0.31, 0.43577295087995527}, {0.32, 0.42410593460844037}, {0.33, 0.4126239992763143}, {0.34, 0.4013215145339337}, {0.35000000000000003, 0.39019326936366006}, {0.36, 0.3792344226364205}, {0.37, 0.3684404913971876}, {0.38, 0.35780731541927646}, {0.39, 0.34733102924383774}, {0.4, 0.33700805627304375}, {0.41000000000000003, 0.32683507791276734}, {0.42, 0.3168090268409711}, {0.43, 0.3069270644252836}, {0.44, 0.2971865746555893}, {0.45, 0.2875851555597465}, {0.46, 0.27812060206021616}, {0.47000000000000003, 0.2687909031961727}, {0.48, 0.25959433945299937}, {0.49, 0.2505290451535521}, {0.5, 0.2415936582720658}}
